Single-Shot Compression for Hypothesis Testing

Enhanced processing power in the cloud allows constrained devices to offload costly computations: for instance, complex data analytics tasks can be computed by remote servers. Remote execution calls for a new compression paradigm that optimizes performance on the analytics task within a rate constraint, instead of the traditional rate-distortion framework which focuses on source reconstruction. This paper considers a simple binary hypothesis testing scenario where the resource constrained client (transmitter) performs fixed-length single-shot compression on data sampled from one of two distributions; the server (receiver) performs a hypothesis test on multiple received samples to determine the correct source distribution. To this end, the task-aware compression problem is formulated as finding the optimal source coder that maximizes the asymptotic error performance of the hypothesis test on the server side under a rate constraint. A new source coding strategy based on a greedy optimization procedure is proposed and it is shown that that the proposed compression scheme outperforms universal fixed-length single-shot coding scheme for a range of rate constraints.

==> fig/KL_Xshort_data_DP0P1.txt <==
%Source alphabet size:     |\Xcal| = 13  
%Compressed alphabet sizes:      M = [12 11 10  9  8  7  6  5  4  3  2] 
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+06
%Timestamp : 20210412_225943    
%Class parameters: s0=0.40, s1=0.60  
%H(P0) = 2.806897  
%H(P1) = 2.806897  
%D(P0||P1) = 1.404


X,Y
3.585e+00,  1.404e+00
3.459e+00,  1.404e+00
3.322e+00,  1.404e+00
3.170e+00,  1.404e+00
3.000e+00,  1.404e+00
2.807e+00,  1.404e+00
2.585e+00,  1.404e+00
2.322e+00,  1.404e+00
2.000e+00,  1.404e+00
1.585e+00,  1.404e+00
1.000e+00,  1.404e+00

==> fig/KL_Xshort_data_P0.txt <==
%Source alphabet size:     |\Xcal| = 13  
%Compressed alphabet sizes:      M = [12 10  8  6  4  2]  
%Blocklengths for hyp. testing:  n = [1 2 3 4 5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+05
%Timestamp : 20210410_192033  
%Class parameters: s0=0.40, s1=0.60  
%H(P0) = 2.806897  
%H(P1) = 2.806897  
%D(P0||P1) = 1.404


X,Y
3.585e+00,  1.404e+00
3.322e+00,  1.382e+00
3.000e+00,  1.250e+00
2.585e+00,  9.333e-01
2.000e+00,  1.175e-01
1.000e+00,  3.035e-01

==> fig/KL_Xshort_data_Q.txt <==
%Source alphabet size:     |\Xcal| = 13  
%Compressed alphabet sizes:      M = [12 11 10  9  8  7  6  5  4  3  2] 
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+06
%Timestamp : 20210412_225943    
%Class parameters: s0=0.40, s1=0.60  
%H(P0) = 2.806897  
%H(P1) = 2.806897  
%D(P0||P1) = 1.404


X,Y
3.585e+00,  1.389e+00
3.459e+00,  1.331e+00
3.322e+00,  1.289e+00
3.170e+00,  1.075e+00
3.000e+00,  9.942e-01
2.807e+00,  6.054e-01
2.585e+00,  5.067e-01
2.322e+00,  1.613e-01
2.000e+00,  1.679e-01
1.585e+00,  4.491e-02
1.000e+00,  3.473e-02

==> fig/KL_Xshort_data_opt.txt <==
%Source alphabet size:     |\Xcal| = 13  
%Compressed alphabet sizes:      M = [12 11 10  9  8  7  6  5  4  3  2] 
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+06
%Timestamp : 20210412_225943    
%Class parameters: s0=0.40, s1=0.60  
%H(P0) = 2.806897  
%H(P1) = 2.806897  
%D(P0||P1) = 1.404


X,Y
3.585e+00,  1.404e+00
3.459e+00,  1.404e+00
3.322e+00,  1.403e+00
3.170e+00,  1.401e+00
3.000e+00,  1.394e+00
2.807e+00,  1.384e+00
2.585e+00,  1.353e+00
2.322e+00,  1.321e+00
2.000e+00,  1.270e+00
1.585e+00,  1.176e+00
1.000e+00,  9.329e-01

==> fig/KL_Xshort_data_our.txt <==
%Source alphabet size:     |\Xcal| = 13  
%Compressed alphabet sizes:      M = [12 11 10  9  8  7  6  5  4  3  2] 
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+06
%Timestamp : 20210412_225943    
%Class parameters: s0=0.40, s1=0.60  
%H(P0) = 2.806897  
%H(P1) = 2.806897  
%D(P0||P1) = 1.404


X,Y
3.585e+00,  1.404e+00
3.459e+00,  1.404e+00
3.322e+00,  1.403e+00
3.170e+00,  1.401e+00
3.000e+00,  1.394e+00
2.807e+00,  1.384e+00
2.585e+00,  1.353e+00
2.322e+00,  1.321e+00
2.000e+00,  1.270e+00
1.585e+00,  1.143e+00
1.000e+00,  9.329e-01

==> fig/KL_Xshort_data_random.txt <==
%Source alphabet size:     |\Xcal| = 13  
%Compressed alphabet sizes:      M = [12 10  8  6  4  2]  
%Blocklengths for hyp. testing:  n = [1 2 3 4 5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+05
%Timestamp : 20210410_192033  
%Class parameters: s0=0.40, s1=0.60  
%H(P0) = 2.806897  
%H(P1) = 2.806897  
%D(P0||P1) = 1.404


X,Y
3.585e+00,  1.346e+00
3.322e+00,  9.885e-01
3.000e+00,  8.149e-01
2.585e+00,  3.046e-01
2.000e+00,  5.466e-01
1.000e+00,  1.115e-02

==> fig/KL_data_DP0P1.txt <==
%Source alphabet size:     |\Xcal| = 256  
%Compressed alphabet sizes:      M = [128, 64, 32, 16, 8, 4, 2]  
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+07
%Timestamp : 20210416_133612 
%Class parameters: s0=0.48, s1=0.52  
%H(P0) = 5.043112 
%H(P1) = 5.043112  
%D(P0||P1) = 1.178

X,Y
7.000e+00,  1.178e+00
6.000e+00,  1.178e+00
5.000e+00,  1.178e+00
4.000e+00,  1.178e+00
3.000e+00,  1.178e+00
2.000e+00,  1.178e+00
1.000e+00,  1.178e+00

==> fig/KL_data_Q.txt <==
%Source alphabet size:     |\Xcal| = 256  
%Compressed alphabet sizes:      M = [128, 64, 32, 16, 8, 4, 2]  
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+07
%Timestamp : 20210416_133612 
%Class parameters: s0=0.48, s1=0.52  
%H(P0) = 5.043112 
%H(P1) = 5.043112  
%D(P0||P1) = 1.178

X,Y
7.000e+00,  1.178e+00
6.000e+00,  1.172e+00
5.000e+00,  6.462e-01
4.000e+00,  4.407e-01
3.000e+00,  7.572e-02
2.000e+00,  6.594e-02
1.000e+00,  3.204e-04

==> fig/KL_data_our.txt <==
%Source alphabet size:     |\Xcal| = 256  
%Compressed alphabet sizes:      M = [128, 64, 32, 16, 8, 4, 2]  
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+07
%Timestamp : 20210416_133612 
%Class parameters: s0=0.48, s1=0.52  
%H(P0) = 5.043112 
%H(P1) = 5.043112  
%D(P0||P1) = 1.178

X,Y
7.000e+00,  1.178e+00
6.000e+00,  1.178e+00
5.000e+00,  1.176e+00
4.000e+00,  1.167e+00
3.000e+00,  1.134e+00
2.000e+00,  1.021e+00
1.000e+00,  6.899e-01

==> fig/delta_Xshort_data_Q.txt <==
%Source alphabet size:     |\Xcal| = 13  
%Compressed alphabet sizes:      M = [12 11 10  9  8  7  6  5  4  3  2] 
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+06
%Timestamp : 20210412_225943    
%Class parameters: s0=0.40, s1=0.60  
%H(P0) = 2.806897  
%H(P1) = 2.806897  
%D(P0||P1) = 1.404


X,Y
3.585e+00,  0.015
3.459e+00,  0.073
3.322e+00,  0.115
3.170e+00,  0.329
3.000e+00,  0.4098
2.807e+00,  0.7986
2.585e+00,  0.8973
2.322e+00,  1.2427
2.000e+00,  1.2361
1.585e+00,  1.35909
1.000e+00,  1.36927


==> fig/delta_Xshort_data_opt.txt <==
%Source alphabet size:     |\Xcal| = 13  
%Compressed alphabet sizes:      M = [12 11 10  9  8  7  6  5  4  3  2] 
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+06
%Timestamp : 20210412_225943    
%Class parameters: s0=0.40, s1=0.60  
%H(P0) = 2.806897  
%H(P1) = 2.806897  
%D(P0||P1) = 1.404


X,Y
3.585e+00,  0
3.459e+00,  0
3.322e+00,  0.001
3.170e+00,  0.003
3.000e+00,  0.01
2.807e+00,  0.02
2.585e+00,  0.051
2.322e+00,  0.083
2.000e+00,  0.134
1.585e+00,  0.228
1.000e+00,  0.4711

==> fig/delta_Xshort_data_our.txt <==
%Source alphabet size:     |\Xcal| = 13  
%Compressed alphabet sizes:      M = [12 11 10  9  8  7  6  5  4  3  2] 
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+06
%Timestamp : 20210412_225943    
%Class parameters: s0=0.40, s1=0.60  
%H(P0) = 2.806897  
%H(P1) = 2.806897  
%D(P0||P1) = 1.404


X,Y
3.585e+00,  0
3.459e+00,  0
3.322e+00,  0.001
3.170e+00,  0.003
3.000e+00,  0.01
2.807e+00,  0.02
2.585e+00,  0.051
2.322e+00,  0.083
2.000e+00,  0.134
1.585e+00,  0.261
1.000e+00,  0.4711



==> fig/delta_data_Q.txt <==
%Source alphabet size:     |\Xcal| = 256  
%Compressed alphabet sizes:      M = [128, 64, 32, 16, 8, 4, 2]  
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+07
%Timestamp : 20210416_133612 
%Class parameters: s0=0.48, s1=0.52  
%H(P0) = 5.043112 
%H(P1) = 5.043112  
%D(P0||P1) = 1.178

X,Y
7.000e+00,  0
6.000e+00,  0.006
5.000e+00,  0.5318
4.000e+00,  0.7373
3.000e+00,  1.10228
2.000e+00,  1.11206
1.000e+00,  1.1776796

==> fig/delta_data_our.txt <==
%Source alphabet size:     |\Xcal| = 256  
%Compressed alphabet sizes:      M = [128, 64, 32, 16, 8, 4, 2]  
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+07
%Timestamp : 20210416_133612 
%Class parameters: s0=0.48, s1=0.52  
%H(P0) = 5.043112 
%H(P1) = 5.043112  
%D(P0||P1) = 1.178

X,Y
7.000e+00,  0
6.000e+00,  0
5.000e+00,  0.002
4.000e+00,  0.011
3.000e+00,  0.044
2.000e+00,  0.157
1.000e+00,  0.4881





==> fig/distributions_data_Q.txt <==
% Binomials: |X|=13, s0=0.4, s1=0.6

X, P0, P1

1, 1.962e-01,  1.791e-01
2, 2.453e-01,  3.033e-01
3, 2.912e-01,  1.208e-01
4, 2.673e-01,  3.968e-01

==> fig/distributions_data_our.txt <==
% Binomials: |X|=13, s0=0.4, s1=0.6

X, P0, P1

1, 2.253e-01,  1.527e-02
2, 4.399e-01,  1.429e-01
3, 2.775e-01,  4.036e-01
4, 5.731e-02,  4.382e-01

==> fig/distributions_data_uncompressed.txt <==
% Binomials: |X|=13, s0=0.4, s1=0.6

X, P0, P1

1, 2.177e-03,  1.678e-05
2, 1.741e-02,  3.020e-04
3, 6.385e-02,  2.491e-03
4, 1.419e-01,  1.246e-02
5, 2.128e-01,  4.204e-02
6, 2.270e-01,  1.009e-01
7, 1.766e-01,  1.766e-01
8, 1.009e-01,  2.270e-01
9, 4.204e-02,  2.128e-01
10, 1.246e-02,  1.419e-01
11, 2.491e-03,  6.385e-02
12, 3.020e-04,  1.741e-02
13, 1.678e-05,  2.177e-03

==> fig/errRate_Xshort_data_P0.txt <==
%Source alphabet size:     |\Xcal| = 13  
%Compressed alphabet sizes:      M = [12 10  8  6  4  2]  
%Blocklengths for hyp. testing:  n = [1 2 3 4 5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+05
%Timestamp : 20210410_192033  
%Class parameters: s0=0.40, s1=0.60  
%H(P0) = 2.806897  
%H(P1) = 2.806897  
%D(P0||P1) = 1.404


X,Y
3.585e+00,  6.371e-02
3.322e+00,  8.494e-02
3.000e+00,  1.531e-01
2.585e+00,  3.211e-01
2.000e+00,  4.265e-01
1.000e+00,  4.834e-01

==> fig/errRate_Xshort_data_Q.txt <==
%Source alphabet size:     |\Xcal| = 13  
%Compressed alphabet sizes:      M = [12 11 10  9  8  7  6  5  4  3  2] 
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+06
%Timestamp : 20210412_225943    
%Class parameters: s0=0.40, s1=0.60  
%H(P0) = 2.806897  
%H(P1) = 2.806897  
%D(P0||P1) = 1.404


X,Y
%3.585e+00,  5.385e-02
%3.459e+00,  5.638e-02
%3.322e+00,  5.920e-02
%3.170e+00,  7.623e-02
%3.000e+00,  8.409e-02
%2.807e+00,  1.463e-01
%2.585e+00,  1.740e-01
%2.322e+00,  2.835e-01
%2.000e+00,  2.470e-01
%1.585e+00,  3.619e-01
%1.000e+00,  3.864e-01

% REDO SPAWC
3.585e+00,  7.574e-02
3.459e+00,  7.960e-02
3.322e+00,  8.425e-02
3.170e+00,  1.810e-01
3.000e+00,  2.187e-01
2.807e+00,  5.217e-01
2.585e+00,  7.485e-01
2.322e+00,  9.554e-01
2.000e+00,  1.000e+00
1.585e+00,  1.000e+00
1.000e+00,  1.000e+00

==> fig/errRate_Xshort_data_opt.txt <==
%Source alphabet size:     |\Xcal| = 13  
%Compressed alphabet sizes:      M = [12 11 10  9  8  7  6  5  4  3  2] 
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+06
%Timestamp : 20210412_225943    
%Class parameters: s0=0.40, s1=0.60  
%H(P0) = 2.806897  
%H(P1) = 2.806897  
%D(P0||P1) = 1.404


X,Y
%3.585e+00,  5.298e-02
%3.459e+00,  5.176e-02
%3.322e+00,  5.198e-02
%3.170e+00,  5.309e-02
%3.000e+00,  5.421e-02
%2.807e+00,  5.753e-02
%2.585e+00,  5.783e-02
%2.322e+00,  6.344e-02
%2.000e+00,  5.385e-02
%1.585e+00,  5.838e-02
%1.000e+00,  1.799e-01

% REDO SPAWC
3.585e+00,  7.472e-02
3.459e+00,  7.514e-02
3.322e+00,  7.513e-02
3.170e+00,  7.890e-02
3.000e+00,  7.871e-02
2.807e+00,  1.079e-01
2.585e+00,  1.062e-01
2.322e+00,  1.178e-01
2.000e+00,  1.419e-01
1.585e+00,  1.272e-01
1.000e+00,  1.800e-01

==> fig/errRate_Xshort_data_our.txt <==
%Source alphabet size:     |\Xcal| = 13  
%Compressed alphabet sizes:      M = [12 11 10  9  8  7  6  5  4  3  2] 
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+06
%Timestamp : 20210412_225943    
%Class parameters: s0=0.40, s1=0.60  
%H(P0) = 2.806897  
%H(P1) = 2.806897  
%D(P0||P1) = 1.404


X,Y
%3.585e+00,  5.298e-02
%3.459e+00,  5.176e-02
%3.322e+00,  5.198e-02
%3.170e+00,  5.309e-02
%3.000e+00,  5.421e-02
%2.807e+00,  5.753e-02
%2.585e+00,  5.783e-02
%2.322e+00,  6.344e-02
%2.000e+00,  5.385e-02
%1.585e+00,  5.757e-02
%1.000e+00,  1.799e-01

% REDO SPAWC
3.585e+00,  7.472e-02
3.459e+00,  7.514e-02
3.322e+00,  7.513e-02
3.170e+00,  7.890e-02
3.000e+00,  7.871e-02
2.807e+00,  1.079e-01
2.585e+00,  1.062e-01
2.322e+00,  1.178e-01
2.000e+00,  1.419e-01
1.585e+00,  2.187e-01
1.000e+00,  1.800e-01


==> fig/errRate_Xshort_data_random.txt <==
%Source alphabet size:     |\Xcal| = 13  
%Compressed alphabet sizes:      M = [12 10  8  6  4  2]  
%Blocklengths for hyp. testing:  n = [1 2 3 4 5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+05
%Timestamp : 20210410_192033  
%Class parameters: s0=0.40, s1=0.60  
%H(P0) = 2.806897  
%H(P1) = 2.806897  
%D(P0||P1) = 1.404


X,Y
3.585e+00,  6.257e-02
3.322e+00,  9.384e-02
3.000e+00,  1.290e-01
2.585e+00,  2.533e-01
2.000e+00,  1.770e-01
1.000e+00,  4.422e-01

==> fig/errRate_Xshort_data_uncompressed.txt <==
%Source alphabet size:     |\Xcal| = 13  
%Compressed alphabet sizes:      M = [12 11 10  9  8  7  6  5  4  3  2] 
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+06
%Timestamp : 20210412_225943    
%Class parameters: s0=0.40, s1=0.60  
%H(P0) = 2.806897  
%H(P1) = 2.806897  
%D(P0||P1) = 1.404


X,Y
%3.585e+00,  5.311e-02
%3.459e+00,  5.285e-02
%3.322e+00,  5.298e-02
%3.170e+00,  5.279e-02
%3.000e+00,  5.344e-02
%2.807e+00,  5.284e-02
%2.585e+00,  5.313e-02
%2.322e+00,  5.268e-02
%2.000e+00,  5.308e-02
%1.585e+00,  5.294e-02
%1.000e+00,  5.318e-02


%REDO SPAWC
3.585e+00,  7.470e-02
3.459e+00,  7.470e-02
3.322e+00,  7.470e-02
3.170e+00,  7.470e-02
3.000e+00,  7.470e-02
2.807e+00,  7.470e-02
2.585e+00,  7.470e-02
2.322e+00,  7.470e-02
2.000e+00,  7.470e-02
1.585e+00,  7.470e-02
1.000e+00,  7.470e-02

==> fig/errRate_data_Q.txt <==
%Source alphabet size:     |\Xcal| = 256  
%Compressed alphabet sizes:      M = [128, 64, 32, 16, 8, 4, 2]  
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+07
%Timestamp : 20210416_133612 
%Class parameters: s0=0.48, s1=0.52  
%H(P0) = 5.043112 
%H(P1) = 5.043112  
%D(P0||P1) = 1.178

X,Y
%7.000e+00,  7.656e-02
%6.000e+00,  7.677e-02
%5.000e+00,  1.372e-01
%4.000e+00,  1.896e-01
%3.000e+00,  3.598e-01
%2.000e+00,  3.679e-01
%1.000e+00,  4.900e-01

% REDO SPAWC
7.000e+00,  1.502e-01
6.000e+00,  1.509e-01
5.000e+00,  4.383e-01
4.000e+00,  6.823e-01
3.000e+00,  9.862e-01
2.000e+00,  9.977e-01
1.000e+00,  1.000e+00

==> fig/errRate_data_our.txt <==
%Source alphabet size:     |\Xcal| = 256  
%Compressed alphabet sizes:      M = [128, 64, 32, 16, 8, 4, 2]  
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+07
%Timestamp : 20210416_133612 
%Class parameters: s0=0.48, s1=0.52  
%H(P0) = 5.043112 
%H(P1) = 5.043112  
%D(P0||P1) = 1.178

X,Y
%7.000e+00,  7.656e-02
%6.000e+00,  7.642e-02
%5.000e+00,  7.677e-02
%4.000e+00,  7.764e-02
%3.000e+00,  8.019e-02
%2.000e+00,  9.881e-02
%1.000e+00,  1.220e-01

% REDO SPAWC
7.000e+00,  1.502e-01
6.000e+00,  1.502e-01
5.000e+00,  1.661e-01
4.000e+00,  1.684e-01
3.000e+00,  2.051e-01
2.000e+00,  2.936e-01
1.000e+00,  4.794e-01

==> fig/errRate_data_uncompressed.txt <==
%Source alphabet size:     |\Xcal| = 256  
%Compressed alphabet sizes:      M = [128, 64, 32, 16, 8, 4, 2]  
%Blocklengths for hyp. testing:  n = [5]  
%Number of simulations             = 1  
%Number of tests                   = 1.0e+07
%Timestamp : 20210416_133612 
%Class parameters: s0=0.48, s1=0.52  
%H(P0) = 5.043112 
%H(P1) = 5.043112  
%D(P0||P1) = 1.178

X,Y
%7.000e+00,  7.656e-02
%6.000e+00,  7.642e-02
%5.000e+00,  7.651e-02
%4.000e+00,  7.646e-02
%3.000e+00,  7.641e-02
%2.000e+00,  7.648e-02
%1.000e+00,  7.661e-02

% REDO SPAWC
7.000e+00,  1.502e-01
6.000e+00,  1.502e-01
5.000e+00,  1.502e-01
4.000e+00,  1.502e-01
3.000e+00,  1.502e-01
2.000e+00,  1.502e-01
1.000e+00,  1.502e-01



==> fig/spam_compr_distributions.txt <==
1/0.05864/0.41476,
2/0.50927/0.53903,
3/0.36658/0.04526,
4/0.06556/0.00097,

==> fig/spam_distributions.txt <==
1/0.00022/0.00143,
2/0.00004/0.00003,
3/0.00009/0.00002,
4/0.00004/0.00003,
5/0.00004/0.00003,
6/0.00004/0.00008,
7/0.00004/0.00005,
8/0.00004/0.00003,
9/0.00009/0.00005,
10/0.00004/0.00003,
11/0.00009/0.00009,
12/0.00004/0.00003,
13/0.00017/0.00015,
14/0.00004/0.00003,
15/0.00004/0.00005,
16/0.00004/0.00003,
17/0.00009/0.00003,
18/0.00004/0.00003,
19/0.00004/0.00003,
20/0.00004/0.00003,
21/0.00004/0.00003,
22/0.00004/0.00003,
23/0.00009/0.00002,
24/0.00004/0.00009,
25/0.00004/0.00014,
26/0.00004/0.00003,
27/0.00009/0.00003,
28/0.00004/0.00005,
29/0.00427/0.00022,
30/0.00004/0.00003,
31/0.00009/0.00002,
32/0.00004/0.00003,
33/0.00009/0.00002,
34/0.00044/0.00252,
35/0.00004/0.00028,
36/0.00004/0.00005,
37/0.00017/0.00005,
38/0.00004/0.00008,
39/0.00004/0.00003,
40/0.00004/0.00003,
41/0.00004/0.00003,
42/0.00009/0.00002,
43/0.00004/0.00006,
44/0.00009/0.00002,
45/0.00004/0.00003,
46/0.00009/0.00002,
47/0.00004/0.00003,
48/0.00004/0.00005,
49/0.00004/0.00003,
50/0.00009/0.00002,
51/0.00004/0.00003,
52/0.00004/0.00003,
53/0.00009/0.00003,
54/0.00004/0.00034,
55/0.00009/0.00008,
56/0.00004/0.00022,
57/0.00009/0.00002,
58/0.00004/0.00003,
59/0.00004/0.00003,
60/0.00004/0.00005,
61/0.00017/0.00002,
62/0.00004/0.00003,
63/0.00004/0.00003,
64/0.00004/0.00003,
65/0.00004/0.00003,
66/0.00004/0.00003,
67/0.00009/0.00002,
68/0.00004/0.00003,
69/0.00013/0.00002,
70/0.00004/0.00006,
71/0.00004/0.00009,
72/0.00004/0.00003,
73/0.00013/0.00002,
74/0.00035/0.00002,
75/0.00004/0.00003,
76/0.00004/0.00003,
77/0.00004/0.00009,
78/0.00004/0.00003,
79/0.00004/0.00003,
80/0.00004/0.00005,
81/0.00004/0.00003,
82/0.00004/0.00003,
83/0.00004/0.00003,
84/0.00039/0.00174,
85/0.00004/0.00006,
86/0.00013/0.00003,
87/0.00022/0.00002,
88/0.00004/0.00003,
89/0.00004/0.00005,
90/0.00009/0.00002,
91/0.00004/0.00118,
92/0.00004/0.00005,
93/0.00004/0.00005,
94/0.00013/0.00023,
95/0.00004/0.00009,
96/0.00004/0.00005,
97/0.00004/0.00003,
98/0.00009/0.00002,
99/0.00004/0.00005,
100/0.00004/0.00008,
101/0.00017/0.00002,
102/0.00009/0.00002,
103/0.00004/0.00012,
104/0.00004/0.00009,
105/0.00004/0.00003,
106/0.00004/0.00018,
107/0.00009/0.00002,
108/0.00004/0.00034,
109/0.00004/0.00003,
110/0.00013/0.00002,
111/0.00004/0.00012,
112/0.00013/0.00002,
113/0.00004/0.00003,
114/0.00004/0.00005,
115/0.00004/0.00003,
116/0.00009/0.00002,
117/0.00009/0.00002,
118/0.00004/0.00005,
119/0.00004/0.00003,
120/0.00022/0.00075,
121/0.00013/0.00017,
122/0.00004/0.00014,
123/0.00009/0.00002,
124/0.00004/0.00006,
125/0.00004/0.00003,
126/0.00009/0.00002,
127/0.00488/0.00551,
128/0.00004/0.00003,
129/0.00004/0.00008,
130/0.00004/0.00046,
131/0.00004/0.00003,
132/0.00009/0.00002,
133/0.00004/0.00006,
134/0.00004/0.00003,
135/0.00004/0.00003,
136/0.00004/0.00015,
137/0.00004/0.00003,
138/0.00022/0.00002,
139/0.00004/0.00011,
140/0.00004/0.00006,
141/0.00009/0.00008,
142/0.00035/0.00002,
143/0.00065/0.00002,
144/0.00004/0.00003,
145/0.00004/0.00003,
146/0.00004/0.00003,
147/0.00004/0.00005,
148/0.00009/0.00002,
149/0.00004/0.00005,
150/0.00017/0.00002,
151/0.00004/0.00009,
152/0.00004/0.00022,
153/0.00009/0.00003,
154/0.00030/0.00077,
155/0.00004/0.00014,
156/0.00004/0.00005,
157/0.00009/0.00002,
158/0.00009/0.00002,
159/0.00004/0.00003,
160/0.00004/0.00003,
161/0.00004/0.00003,
162/0.00004/0.00005,
163/0.00004/0.00089,
164/0.00004/0.00003,
165/0.00004/0.00014,
166/0.00009/0.00002,
167/0.00004/0.00003,
168/0.00004/0.00003,
169/0.00004/0.00003,
170/0.00009/0.00002,
171/0.00004/0.00005,
172/0.00009/0.00002,
173/0.00013/0.00003,
174/0.00013/0.00002,
175/0.00004/0.00005,
176/0.00004/0.00003,
177/0.00004/0.00003,
178/0.00004/0.00005,
179/0.00004/0.00003,
180/0.00004/0.00008,
181/0.00026/0.00002,
182/0.00004/0.00003,
183/0.00100/0.00294,
184/0.00004/0.00003,
185/0.00004/0.00006,
186/0.00022/0.00002,
187/0.00004/0.00005,
188/0.00052/0.00003,
189/0.00004/0.00003,
190/0.00004/0.00005,
191/0.00152/0.00002,
192/0.00004/0.00003,
193/0.00004/0.00003,
194/0.00004/0.00003,
195/0.00013/0.00002,
196/0.00004/0.00094,
197/0.00004/0.00003,
198/0.00004/0.00008,
199/0.00004/0.00003,
200/0.00004/0.00005,
201/0.00004/0.00005,
202/0.00004/0.00006,
203/0.00004/0.00003,
204/0.00004/0.00003,
205/0.00004/0.00003,
206/0.00004/0.00003,
207/0.00004/0.00003,
208/0.00004/0.00005,
209/0.00009/0.00002,
210/0.00004/0.00031,
211/0.00004/0.00023,
212/0.00004/0.00003,
213/0.00004/0.00003,
214/0.00004/0.00008,
215/0.00004/0.00003,
216/0.00004/0.00003,
217/0.00004/0.00003,
218/0.00004/0.00003,
219/0.00009/0.00003,
220/0.00004/0.00005,
221/0.00009/0.00029,
222/0.00070/0.00002,
223/0.00004/0.00012,
224/0.00004/0.00003,
225/0.00004/0.00003,
226/0.00009/0.00002,
227/0.00004/0.00003,
228/0.00026/0.00003,
229/0.00004/0.00005,
230/0.00004/0.00003,
231/0.00004/0.00006,
232/0.00004/0.00009,
233/0.00004/0.00003,
234/0.00004/0.00008,
235/0.00009/0.00002,
236/0.00004/0.00003,
237/0.00009/0.00006,
238/0.00004/0.00003,
239/0.00009/0.00002,
240/0.00013/0.00002,
241/0.00004/0.00003,
242/0.00009/0.00002,
243/0.00009/0.00002,
244/0.00004/0.00012,
245/0.00009/0.00009,
246/0.00004/0.00006,
247/0.00004/0.00003,
248/0.00004/0.00005,
249/0.00004/0.00003,
250/0.00004/0.00003,
251/0.00017/0.00002,
252/0.00004/0.00003,
253/0.00004/0.00003,
254/0.00004/0.00003,
255/0.00004/0.00005,
256/0.00052/0.00002,
257/0.00004/0.00003,
258/0.00004/0.00006,
259/0.00004/0.00003,
260/0.00004/0.00003,
261/0.00009/0.00002,
262/0.00009/0.00003,
263/0.00004/0.00005,
264/0.00009/0.00002,
265/0.00004/0.00005,
266/0.00004/0.00003,
267/0.00004/0.00005,
268/0.00004/0.00011,
269/0.00004/0.00040,
270/0.00009/0.00002,
271/0.00004/0.00005,
272/0.00009/0.00002,
273/0.00013/0.00003,
274/0.00009/0.00002,
275/0.00004/0.00040,
276/0.00004/0.00017,
277/0.00004/0.00003,
278/0.00009/0.00002,
279/0.00004/0.00003,
280/0.00004/0.00005,
281/0.00009/0.00002,
282/0.00004/0.00003,
283/0.00004/0.00003,
284/0.00009/0.00009,
285/0.00004/0.00020,
286/0.00009/0.00005,
287/0.00004/0.00014,
288/0.00004/0.00003,
289/0.00004/0.00015,
290/0.00017/0.00002,
291/0.00004/0.00009,
292/0.00004/0.00005,
293/0.00009/0.00002,
294/0.00004/0.00009,
295/0.00004/0.00006,
296/0.00004/0.00003,
297/0.00009/0.00002,
298/0.00283/0.00378,
299/0.00009/0.00003,
300/0.00035/0.00002,
301/0.00004/0.00003,
302/0.00004/0.00003,
303/0.00065/0.00348,
304/0.00004/0.00003,
305/0.00004/0.00003,
306/0.00004/0.00003,
307/0.00004/0.00005,
308/0.00009/0.00002,
309/0.00004/0.00006,
310/0.00004/0.00005,
311/0.00004/0.00003,
312/0.00004/0.00003,
313/0.00004/0.00003,
314/0.00396/0.00002,
315/0.00009/0.00002,
316/0.00009/0.00003,
317/0.00004/0.00017,
318/0.00004/0.00003,
319/0.00004/0.00006,
320/0.00004/0.00020,
321/0.00004/0.00005,
322/0.00004/0.00009,
323/0.00004/0.00006,
324/0.00004/0.00003,
325/0.00004/0.00003,
326/0.00030/0.00002,
327/0.00004/0.00006,
328/0.00009/0.00005,
329/0.00004/0.00003,
330/0.00004/0.00005,
331/0.00030/0.00002,
332/0.00009/0.00002,
333/0.00009/0.00002,
334/0.00004/0.00005,
335/0.00044/0.00002,
336/0.00004/0.00029,
337/0.00048/0.00045,
338/0.00004/0.00008,
339/0.00009/0.00002,
340/0.00004/0.00005,
341/0.00004/0.00005,
342/0.00004/0.00005,
343/0.00004/0.00003,
344/0.00004/0.00003,
345/0.00009/0.00002,
346/0.00009/0.00002,
347/0.00009/0.00020,
348/0.00009/0.00005,
349/0.00013/0.00002,
350/0.00004/0.00003,
351/0.00022/0.00006,
352/0.00004/0.00005,
353/0.00004/0.00003,
354/0.00009/0.00002,
355/0.00009/0.00002,
356/0.00004/0.00003,
357/0.00004/0.00005,
358/0.00030/0.00005,
359/0.00004/0.00003,
360/0.00004/0.00005,
361/0.00009/0.00002,
362/0.00009/0.00008,
363/0.00004/0.00005,
364/0.00004/0.00003,
365/0.00004/0.00005,
366/0.00039/0.00002,
367/0.00013/0.00086,
368/0.00004/0.00005,
369/0.00013/0.00003,
370/0.00004/0.00005,
371/0.00009/0.00002,
372/0.00004/0.00005,
373/0.00044/0.00002,
374/0.00004/0.00005,
375/0.00292/0.00080,
376/0.00004/0.00003,
377/0.00004/0.00006,
378/0.00009/0.00003,
379/0.00004/0.00003,
380/0.00004/0.00003,
381/0.00004/0.00003,
382/0.00004/0.00022,
383/0.00004/0.00003,
384/0.00004/0.00003,
385/0.00004/0.00017,
386/0.00004/0.00003,
387/0.00222/0.03694,
388/0.00004/0.00003,
389/0.00004/0.00008,
390/0.00004/0.00003,
391/0.00004/0.00028,
392/0.00004/0.00003,
393/0.00009/0.00002,
394/0.00026/0.00002,
395/0.00004/0.00003,
396/0.00004/0.00003,
397/0.00004/0.00003,
398/0.00009/0.00002,
399/0.00009/0.00002,
400/0.00004/0.00015,
401/0.00004/0.00014,
402/0.00004/0.00005,
403/0.00017/0.00005,
404/0.00004/0.00014,
405/0.00004/0.00005,
406/0.00013/0.00002,
407/0.00017/0.00003,
408/0.00004/0.00003,
409/0.00004/0.00003,
410/0.00022/0.00002,
411/0.00004/0.00003,
412/0.00013/0.00002,
413/0.00004/0.00003,
414/0.00004/0.00003,
415/0.00004/0.00005,
416/0.00004/0.00003,
417/0.00009/0.00002,
418/0.00013/0.00002,
419/0.00004/0.00003,
420/0.00004/0.00003,
421/0.00035/0.00022,
422/0.00013/0.00002,
423/0.00013/0.00002,
424/0.00004/0.00003,
425/0.00009/0.00002,
426/0.00004/0.00005,
427/0.00004/0.00003,
428/0.00004/0.00006,
429/0.00009/0.00002,
430/0.00013/0.00002,
431/0.00013/0.00002,
432/0.00022/0.00266,
433/0.00017/0.00022,
434/0.00004/0.00003,
435/0.00013/0.00002,
436/0.00004/0.00003,
437/0.00004/0.00003,
438/0.00009/0.00018,
439/0.00004/0.00005,
440/0.00004/0.00003,
441/0.00004/0.00006,
442/0.00004/0.00003,
443/0.00004/0.00006,
444/0.00004/0.00005,
445/0.00009/0.00002,
446/0.00004/0.00003,
447/0.00009/0.00002,
448/0.00004/0.00003,
449/0.00004/0.00003,
450/0.00009/0.00002,
451/0.00004/0.00014,
452/0.00026/0.00002,
453/0.00004/0.00003,
454/0.00009/0.00002,
455/0.00009/0.00002,
456/0.00009/0.00002,
457/0.00083/0.00017,
458/0.00004/0.00003,
459/0.00004/0.00005,
460/0.00004/0.00003,
461/0.00013/0.00002,
462/0.00004/0.00003,
463/0.00009/0.00002,
464/0.00004/0.00003,
465/0.00030/0.00038,
466/0.00004/0.00005,
467/0.00004/0.00003,
468/0.00009/0.00003,
469/0.00004/0.00006,
470/0.00030/0.00009,
471/0.00004/0.00011,
472/0.00004/0.00003,
473/0.00035/0.00002,
474/0.00009/0.00002,
475/0.00009/0.00002,
476/0.00004/0.00003,
477/0.00004/0.00003,
478/0.00004/0.00003,
479/0.00022/0.00023,
480/0.00035/0.00002,
481/0.00013/0.00002,
482/0.00039/0.00002,
483/0.00004/0.00003,
484/0.00004/0.00003,
485/0.00009/0.00002,
486/0.00009/0.00002,
487/0.00004/0.00003,
488/0.00004/0.00006,
489/0.00004/0.00005,
490/0.00004/0.00003,
491/0.00004/0.00005,
492/0.00013/0.00002,
493/0.00004/0.00003,
494/0.00004/0.00003,
495/0.00004/0.00003,
496/0.00004/0.00006,
497/0.00004/0.00006,
498/0.00004/0.00003,
499/0.00017/0.00102,
500/0.00004/0.00055,
501/0.00004/0.00003,
502/0.00004/0.00003,
503/0.00004/0.00003,
504/0.00004/0.00003,
505/0.00004/0.00003,
506/0.00013/0.00002,
507/0.00004/0.00003,
508/0.00688/0.01417,
509/0.00004/0.00003,
510/0.00009/0.00002,
511/0.00004/0.00003,
512/0.00004/0.00022,
513/0.00004/0.00008,
514/0.00009/0.00002,
515/0.00004/0.00005,
516/0.00004/0.00049,
517/0.00004/0.00005,
518/0.00004/0.00003,
519/0.00004/0.00003,
520/0.00009/0.00002,
521/0.00004/0.00005,
522/0.00004/0.00003,
523/0.00004/0.00003,
524/0.00017/0.00002,
525/0.00004/0.00003,
526/0.00004/0.00008,
527/0.00035/0.00063,
528/0.00004/0.00003,
529/0.00004/0.00005,
530/0.00004/0.00003,
531/0.00004/0.00003,
532/0.00009/0.00002,
533/0.00004/0.00003,
534/0.00004/0.00003,
535/0.00004/0.00005,
536/0.00004/0.00003,
537/0.00004/0.00003,
538/0.00004/0.00023,
539/0.00004/0.00005,
540/0.00009/0.00002,
541/0.00009/0.00002,
542/0.00009/0.00002,
543/0.00004/0.00009,
544/0.00061/0.00006,
545/0.00009/0.00002,
546/0.00026/0.00002,
547/0.00004/0.00003,
548/0.00004/0.00009,
549/0.00009/0.00002,
550/0.00004/0.00003,
551/0.00009/0.00002,
552/0.00004/0.00003,
553/0.00013/0.00002,
554/0.00009/0.00003,
555/0.00004/0.00005,
556/0.00004/0.00003,
557/0.00009/0.00002,
558/0.00074/0.00102,
559/0.00039/0.00002,
560/0.00004/0.00003,
561/0.00004/0.00003,
562/0.00004/0.00006,
563/0.00009/0.00002,
564/0.00004/0.00003,
565/0.00009/0.00002,
566/0.00004/0.00003,
567/0.00004/0.00003,
568/0.00004/0.00003,
569/0.00004/0.00003,
570/0.00004/0.00003,
571/0.00039/0.00057,
572/0.00026/0.00002,
573/0.00004/0.00005,
574/0.00004/0.00006,
575/0.00004/0.00003,
576/0.00004/0.00003,
577/0.00004/0.00003,
578/0.00013/0.00005,
579/0.00004/0.00003,
580/0.00004/0.00005,
581/0.00004/0.00006,
582/0.00004/0.00003,
583/0.00004/0.00011,
584/0.00004/0.00003,
585/0.00009/0.00002,
586/0.00009/0.00002,
587/0.00004/0.00003,
588/0.00013/0.00002,
589/0.00009/0.00003,
590/0.00030/0.00002,
591/0.00004/0.00009,
592/0.00004/0.00011,
593/0.00009/0.00002,
594/0.00004/0.00006,
595/0.00004/0.00005,
596/0.00004/0.00003,
597/0.00013/0.00002,
598/0.00004/0.00003,
599/0.00035/0.00049,
600/0.00004/0.00003,
601/0.00004/0.00003,
602/0.00009/0.00002,
603/0.00004/0.00003,
604/0.00057/0.00002,
605/0.00004/0.00003,
606/0.00004/0.00005,
607/0.00004/0.00003,
608/0.00004/0.00035,
609/0.00004/0.00018,
610/0.00004/0.00003,
611/0.00013/0.00002,
612/0.00004/0.00014,
613/0.00004/0.00003,
614/0.00004/0.00212,
615/0.00004/0.00003,
616/0.00004/0.00005,
617/0.00013/0.00003,
618/0.00039/0.00005,
619/0.00004/0.00012,
620/0.00004/0.00003,
621/0.00013/0.00002,
622/0.00009/0.00002,
623/0.00004/0.00003,
624/0.00004/0.00045,
625/0.00009/0.00005,
626/0.00004/0.00015,
627/0.00074/0.00254,
628/0.00009/0.00005,
629/0.00004/0.00006,
630/0.00004/0.00003,
631/0.00009/0.00002,
632/0.00004/0.00003,
633/0.00009/0.00006,
634/0.00004/0.00006,
635/0.00009/0.00002,
636/0.00004/0.00003,
637/0.00004/0.00003,
638/0.00004/0.00003,
639/0.00004/0.00003,
640/0.00004/0.00003,
641/0.00004/0.00005,
642/0.00004/0.00003,
643/0.00009/0.00002,
644/0.00004/0.00005,
645/0.00004/0.00003,
646/0.00009/0.00012,
647/0.00004/0.00008,
648/0.00004/0.00003,
649/0.00009/0.00003,
650/0.00004/0.00003,
651/0.00004/0.00003,
652/0.00004/0.00011,
653/0.00009/0.00002,
654/0.00004/0.00003,
655/0.00004/0.00003,
656/0.00009/0.00002,
657/0.00004/0.00012,
658/0.00004/0.00005,
659/0.00013/0.00002,
660/0.00013/0.00002,
661/0.00009/0.00002,
662/0.00009/0.00002,
663/0.00004/0.00005,
664/0.00004/0.00003,
665/0.00004/0.00003,
666/0.00004/0.00003,
667/0.00004/0.00029,
668/0.00004/0.00003,
669/0.00004/0.00003,
670/0.00004/0.00003,
671/0.00009/0.00002,
672/0.00004/0.00003,
673/0.00013/0.00002,
674/0.00009/0.00002,
675/0.00004/0.00011,
676/0.00004/0.00003,
677/0.00009/0.00046,
678/0.00004/0.00003,
679/0.00004/0.00011,
680/0.00013/0.00002,
681/0.00004/0.00006,
682/0.00004/0.00003,
683/0.00009/0.00005,
684/0.00013/0.00002,
685/0.00004/0.00020,
686/0.00044/0.00002,
687/0.00004/0.00003,
688/0.00004/0.00003,
689/0.00004/0.00003,
690/0.00017/0.00337,
691/0.00013/0.00002,
692/0.00004/0.00003,
693/0.00013/0.00020,
694/0.00009/0.00002,
695/0.00004/0.00003,
696/0.00013/0.00002,
697/0.00004/0.00003,
698/0.00017/0.00011,
699/0.00004/0.00011,
700/0.00009/0.00003,
701/0.00004/0.00037,
702/0.00004/0.00003,
703/0.00004/0.00003,
704/0.00004/0.00005,
705/0.00004/0.00003,
706/0.00004/0.00003,
707/0.00009/0.00015,
708/0.00009/0.00002,
709/0.00004/0.00003,
710/0.00004/0.00003,
711/0.00004/0.00003,
712/0.00004/0.00003,
713/0.00004/0.00003,
714/0.00004/0.00003,
715/0.00004/0.00003,
716/0.00004/0.00006,
717/0.00009/0.00005,
718/0.00004/0.00003,
719/0.00004/0.00003,
720/0.00004/0.00022,
721/0.00004/0.00006,
722/0.00004/0.00003,
723/0.00004/0.00008,
724/0.00004/0.00003,
725/0.00004/0.00003,
726/0.00004/0.00015,
727/0.00013/0.00002,
728/0.00022/0.00002,
729/0.00004/0.00003,
730/0.00009/0.00002,
731/0.00004/0.00005,
732/0.00004/0.00003,
733/0.00004/0.00003,
734/0.00013/0.00017,
735/0.00004/0.00009,
736/0.00004/0.00003,
737/0.00004/0.00003,
738/0.00004/0.00003,
739/0.00004/0.00009,
740/0.00004/0.00006,
741/0.00004/0.00003,
742/0.00039/0.00008,
743/0.00013/0.00002,
744/0.00004/0.00003,
745/0.00004/0.00003,
746/0.00013/0.00012,
747/0.00013/0.00002,
748/0.00004/0.00003,
749/0.00009/0.00002,
750/0.00004/0.00003,
751/0.00004/0.00005,
752/0.00004/0.00011,
753/0.00252/0.00002,
754/0.00022/0.00002,
755/0.00004/0.00003,
756/0.00004/0.00003,
757/0.00004/0.00003,
758/0.00009/0.00003,
759/0.00004/0.00003,
760/0.00004/0.00012,
761/0.00004/0.00003,
762/0.00004/0.00003,
763/0.00004/0.00003,
764/0.00074/0.00002,
765/0.00004/0.00003,
766/0.00004/0.00003,
767/0.00004/0.00006,
768/0.00004/0.00014,
769/0.00004/0.00003,
770/0.00004/0.00037,
771/0.00004/0.00012,
772/0.00004/0.00003,
773/0.00004/0.00003,
774/0.00004/0.00003,
775/0.00004/0.00003,
776/0.00022/0.00014,
777/0.00004/0.00003,
778/0.00004/0.00003,
779/0.00091/0.00006,
780/0.00039/0.00055,
781/0.00017/0.00002,
782/0.00017/0.00002,
783/0.00004/0.00003,
784/0.00009/0.00002,
785/0.00004/0.00003,
786/0.00004/0.00006,
787/0.00004/0.00003,
788/0.00004/0.00003,
789/0.00004/0.00006,
790/0.00004/0.00003,
791/0.00104/0.00023,
792/0.00009/0.00002,
793/0.00004/0.00003,
794/0.00009/0.00002,
795/0.00009/0.00002,
796/0.00030/0.00002,
797/0.00004/0.00022,
798/0.00004/0.00005,
799/0.00044/0.00002,
800/0.00004/0.00003,
801/0.00004/0.00008,
802/0.00004/0.00005,
803/0.00004/0.00006,
804/0.00004/0.00006,
805/0.00004/0.00006,
806/0.00022/0.00002,
807/0.00013/0.00002,
808/0.00004/0.00003,
809/0.00004/0.00005,
810/0.00004/0.00012,
811/0.00004/0.00011,
812/0.00013/0.00002,
813/0.00004/0.00003,
814/0.00004/0.00003,
815/0.00013/0.00015,
816/0.00004/0.00009,
817/0.00004/0.00003,
818/0.00013/0.00011,
819/0.00004/0.00006,
820/0.00004/0.00005,
821/0.00013/0.00002,
822/0.00013/0.00005,
823/0.00013/0.00002,
824/0.00004/0.00003,
825/0.00004/0.00003,
826/0.00009/0.00002,
827/0.00004/0.00005,
828/0.00004/0.00003,
829/0.00009/0.00002,
830/0.00013/0.00002,
831/0.00004/0.00006,
832/0.00009/0.00002,
833/0.00004/0.00005,
834/0.00004/0.00003,
835/0.00004/0.00003,
836/0.00009/0.00014,
837/0.00004/0.00003,
838/0.00004/0.00003,
839/0.00004/0.00005,
840/0.00009/0.00002,
841/0.00004/0.00015,
842/0.00004/0.00003,
843/0.00004/0.00003,
844/0.00009/0.00002,
845/0.00004/0.00003,
846/0.00004/0.00003,
847/0.00004/0.00003,
848/0.00013/0.00005,
849/0.00004/0.00003,
850/0.00009/0.00011,
851/0.00013/0.00037,
852/0.00004/0.00042,
853/0.00009/0.00002,
854/0.00004/0.00005,
855/0.00004/0.00005,
856/0.00009/0.00002,
857/0.00004/0.00005,
858/0.00022/0.00002,
859/0.00004/0.00003,
860/0.00004/0.00003,
861/0.00004/0.00005,
862/0.00004/0.00005,
863/0.00004/0.00017,
864/0.00009/0.00002,
865/0.00004/0.00006,
866/0.00004/0.00003,
867/0.00218/0.00260,
868/0.00004/0.00020,
869/0.00004/0.00005,
870/0.00004/0.00003,
871/0.00017/0.00005,
872/0.00004/0.00003,
873/0.00004/0.00008,
874/0.00013/0.00289,
875/0.00004/0.00003,
876/0.00004/0.00003,
877/0.00174/0.00449,
878/0.00017/0.00003,
879/0.00004/0.00003,
880/0.00013/0.00002,
881/0.00004/0.00009,
882/0.00004/0.00003,
883/0.00004/0.00003,
884/0.00004/0.00003,
885/0.00013/0.00003,
886/0.00004/0.00003,
887/0.00017/0.00002,
888/0.00035/0.00002,
889/0.00004/0.00003,
890/0.00004/0.00005,
891/0.00004/0.00003,
892/0.00004/0.00003,
893/0.00004/0.00006,
894/0.00004/0.00006,
895/0.00004/0.00008,
896/0.00004/0.00003,
897/0.00004/0.00006,
898/0.00004/0.00003,
899/0.00004/0.00008,
900/0.00004/0.00005,
901/0.00004/0.00008,
902/0.00004/0.00003,
903/0.00004/0.00003,
904/0.00004/0.00003,
905/0.00004/0.00003,
906/0.00030/0.00097,
907/0.00004/0.00003,
908/0.00026/0.00002,
909/0.00022/0.00002,
910/0.00009/0.00002,
911/0.00004/0.00003,
912/0.00004/0.00026,
913/0.00013/0.00002,
914/0.00004/0.00005,
915/0.00009/0.00003,
916/0.00004/0.00011,
917/0.00004/0.00003,
918/0.00004/0.00003,
919/0.00004/0.00003,
920/0.00004/0.00003,
921/0.00017/0.00002,
922/0.00004/0.00003,
923/0.00013/0.00002,
924/0.00004/0.00003,
925/0.00004/0.00003,
926/0.00004/0.00008,
927/0.00004/0.00005,
928/0.00004/0.00011,
929/0.00004/0.00005,
930/0.00009/0.00002,
931/0.00004/0.00003,
932/0.00004/0.00003,
933/0.00009/0.00002,
934/0.00004/0.00005,
935/0.00009/0.00002,
936/0.00004/0.00012,
937/0.00009/0.00028,
938/0.00004/0.00011,
939/0.00004/0.00008,
940/0.00004/0.00005,
941/0.00004/0.00003,
942/0.00009/0.00002,
943/0.00013/0.00002,
944/0.00009/0.00002,
945/0.00004/0.00003,
946/0.00004/0.00009,
947/0.00009/0.00002,
948/0.00004/0.00005,
949/0.00004/0.00008,
950/0.00004/0.00003,
951/0.00035/0.00002,
952/0.00048/0.00118,
953/0.00004/0.00026,
954/0.00013/0.00002,
955/0.00004/0.00005,
956/0.00004/0.00003,
957/0.00052/0.00068,
958/0.00004/0.00003,
959/0.00004/0.00003,
960/0.00004/0.00003,
961/0.00004/0.00003,
962/0.00004/0.00006,
963/0.00004/0.00015,
964/0.00004/0.00014,
965/0.00004/0.00003,
966/0.00004/0.00003,
967/0.00004/0.00005,
968/0.00004/0.00003,
969/0.00004/0.00005,
970/0.00009/0.00002,
971/0.00009/0.00002,
972/0.00004/0.00005,
973/0.00009/0.00006,
974/0.00009/0.00002,
975/0.00004/0.00003,
976/0.00004/0.00003,
977/0.00004/0.00003,
978/0.00004/0.00003,
979/0.00004/0.00008,
980/0.00004/0.00006,
981/0.00004/0.00003,
982/0.00004/0.00003,
983/0.00004/0.00005,
984/0.00152/0.00171,
985/0.00009/0.00002,
986/0.00004/0.00003,
987/0.00009/0.00002,
988/0.00017/0.00009,
989/0.00004/0.00012,
990/0.00004/0.00006,
991/0.00013/0.00006,
992/0.00017/0.00002,
993/0.00004/0.00003,
994/0.00013/0.00002,
995/0.00004/0.00008,
996/0.00004/0.00006,
997/0.00004/0.00003,
998/0.00004/0.00009,
999/0.00013/0.00011,
1000/0.00004/0.00003,
1001/0.00004/0.00005,
1002/0.00004/0.00020,
1003/0.00004/0.00014,
1004/0.00004/0.00003,
1005/0.00004/0.00003,
1006/0.00044/0.00042,
1007/0.00004/0.00005,
1008/0.00004/0.00005,
1009/0.00004/0.00003,
1010/0.00009/0.00002,
1011/0.00004/0.00014,
1012/0.00017/0.00003,
1013/0.00004/0.00003,
1014/0.00004/0.00003,
1015/0.00004/0.00008,
1016/0.00004/0.00049,
1017/0.00004/0.00003,
1018/0.00004/0.00014,
1019/0.00004/0.00003,
1020/0.00004/0.00003,
1021/0.00004/0.00003,
1022/0.00004/0.00003,
1023/0.00004/0.00005,
1024/0.00004/0.00003,
1025/0.00004/0.00008,
1026/0.00009/0.00002,
1027/0.00004/0.00009,
1028/0.00004/0.00003,
1029/0.00004/0.00003,
1030/0.00004/0.00003,
1031/0.00009/0.00003,
1032/0.00004/0.00003,
1033/0.00004/0.00006,
1034/0.00004/0.00012,
1035/0.00035/0.00002,
1036/0.00004/0.00003,
1037/0.00004/0.00003,
1038/0.00004/0.00003,
1039/0.00004/0.00014,
1040/0.00004/0.00003,
1041/0.00004/0.00058,
1042/0.00009/0.00002,
1043/0.00004/0.00005,
1044/0.00004/0.00003,
1045/0.00122/0.00005,
1046/0.00004/0.00057,
1047/0.00004/0.00005,
1048/0.00004/0.00003,
1049/0.00009/0.00002,
1050/0.00004/0.00003,
1051/0.00004/0.00006,
1052/0.00004/0.00003,
1053/0.00004/0.00003,
1054/0.00009/0.00003,
1055/0.00004/0.00003,
1056/0.00017/0.00005,
1057/0.00004/0.00003,
1058/0.00004/0.00003,
1059/0.00004/0.00003,
1060/0.00070/0.00165,
1061/0.00004/0.00009,
1062/0.00004/0.00005,
1063/0.00004/0.00003,
1064/0.00004/0.00005,
1065/0.00004/0.00003,
1066/0.00004/0.00003,
1067/0.00004/0.00006,
1068/0.00004/0.00003,
1069/0.00004/0.00005,
1070/0.00009/0.00002,
1071/0.00004/0.00018,
1072/0.00004/0.00003,
1073/0.00004/0.00003,
1074/0.00013/0.00002,
1075/0.00013/0.00002,
1076/0.00004/0.00005,
1077/0.00004/0.00003,
1078/0.00004/0.00003,
1079/0.00013/0.00002,
1080/0.00004/0.00022,
1081/0.00017/0.00018,
1082/0.00004/0.00003,
1083/0.00004/0.00003,
1084/0.00039/0.00920,
1085/0.00004/0.00003,
1086/0.00009/0.00002,
1087/0.00004/0.00003,
1088/0.00004/0.00003,
1089/0.00004/0.00003,
1090/0.00004/0.00011,
1091/0.00004/0.00012,
1092/0.00004/0.00003,
1093/0.00004/0.00003,
1094/0.00004/0.00003,
1095/0.00009/0.00005,
1096/0.00013/0.00002,
1097/0.00004/0.00005,
1098/0.00004/0.00005,
1099/0.00004/0.00003,
1100/0.00004/0.00003,
1101/0.00004/0.00003,
1102/0.00009/0.00003,
1103/0.00004/0.00008,
1104/0.00004/0.00003,
1105/0.00004/0.00003,
1106/0.00004/0.00003,
1107/0.00009/0.00002,
1108/0.00022/0.00015,
1109/0.00004/0.00003,
1110/0.00279/0.00597,
1111/0.00009/0.00002,
1112/0.00004/0.00003,
1113/0.00004/0.00014,
1114/0.00004/0.00003,
1115/0.00004/0.00003,
1116/0.00013/0.00002,
1117/0.00013/0.00029,
1118/0.00013/0.00003,
1119/0.00009/0.00002,
1120/0.00009/0.00002,
1121/0.00004/0.00003,
1122/0.00013/0.00002,
1123/0.00004/0.00003,
1124/0.00004/0.00003,
1125/0.00004/0.00003,
1126/0.00004/0.00003,
1127/0.00004/0.00014,
1128/0.00013/0.00002,
1129/0.00004/0.00003,
1130/0.00013/0.00002,
1131/0.00013/0.00002,
1132/0.00004/0.00003,
1133/0.00009/0.00002,
1134/0.00004/0.00003,
1135/0.00004/0.00003,
1136/0.00004/0.00003,
1137/0.00004/0.00003,
1138/0.00004/0.00008,
1139/0.00004/0.00005,
1140/0.00004/0.00003,
1141/0.00004/0.00008,
1142/0.00004/0.00003,
1143/0.00004/0.00008,
1144/0.00004/0.00009,
1145/0.00004/0.00005,
1146/0.00013/0.00002,
1147/0.00009/0.00002,
1148/0.00009/0.00002,
1149/0.00013/0.00002,
1150/0.00013/0.00002,
1151/0.00004/0.00006,
1152/0.00004/0.00003,
1153/0.00004/0.00005,
1154/0.00009/0.00017,
1155/0.00004/0.00003,
1156/0.00004/0.00003,
1157/0.00009/0.00002,
1158/0.00004/0.00011,
1159/0.00009/0.00003,
1160/0.00004/0.00003,
1161/0.00004/0.00006,
1162/0.00009/0.00002,
1163/0.00004/0.00014,
1164/0.00004/0.00003,
1165/0.00004/0.00003,
1166/0.00004/0.00003,
1167/0.00013/0.00002,
1168/0.00004/0.00009,
1169/0.00004/0.00003,
1170/0.00004/0.00003,
1171/0.00004/0.00009,
1172/0.00004/0.00003,
1173/0.00004/0.00003,
1174/0.00004/0.00003,
1175/0.00004/0.00003,
1176/0.00026/0.00023,
1177/0.00004/0.00005,
1178/0.00004/0.00003,
1179/0.00004/0.00003,
1180/0.00078/0.00002,
1181/0.00013/0.00005,
1182/0.00004/0.00003,
1183/0.00004/0.00005,
1184/0.00004/0.00003,
1185/0.00004/0.00005,
1186/0.00004/0.00005,
1187/0.00004/0.00003,
1188/0.00009/0.00002,
1189/0.00004/0.00003,
1190/0.00004/0.00003,
1191/0.00004/0.00003,
1192/0.00004/0.00003,
1193/0.00004/0.00003,
1194/0.00009/0.00003,
1195/0.00004/0.00003,
1196/0.00004/0.00003,
1197/0.00004/0.00003,
1198/0.00004/0.00005,
1199/0.00004/0.00003,
1200/0.00004/0.00003,
1201/0.00030/0.00002,
1202/0.00009/0.00011,
1203/0.00004/0.00005,
1204/0.00013/0.00003,
1205/0.00004/0.00003,
1206/0.00004/0.00003,
1207/0.00004/0.00006,
1208/0.00004/0.00022,
1209/0.00013/0.00002,
1210/0.00004/0.00008,
1211/0.00013/0.00088,
1212/0.00004/0.00003,
1213/0.00022/0.00069,
1214/0.00004/0.00003,
1215/0.00009/0.00002,
1216/0.00004/0.00003,
1217/0.00004/0.00005,
1218/0.00004/0.00003,
1219/0.00017/0.00002,
1220/0.00004/0.00011,
1221/0.00004/0.00003,
1222/0.00004/0.00009,
1223/0.00004/0.00003,
1224/0.00004/0.00006,
1225/0.00004/0.00003,
1226/0.00004/0.00005,
1227/0.00061/0.00015,
1228/0.00030/0.00002,
1229/0.00004/0.00020,
1230/0.00004/0.00003,
1231/0.00004/0.00006,
1232/0.00004/0.00003,
1233/0.00039/0.00002,
1234/0.00004/0.00005,
1235/0.00004/0.00003,
1236/0.00009/0.00002,
1237/0.00009/0.00002,
1238/0.00009/0.00005,
1239/0.00004/0.00003,
1240/0.00004/0.00006,
1241/0.00009/0.00002,
1242/0.00004/0.00006,
1243/0.00004/0.00003,
1244/0.00004/0.00003,
1245/0.00004/0.00389,
1246/0.00004/0.00003,
1247/0.00009/0.00002,
1248/0.00009/0.00002,
1249/0.00004/0.00003,
1250/0.00009/0.00002,
1251/0.00013/0.00003,
1252/0.00004/0.00005,
1253/0.00009/0.00003,
1254/0.00013/0.00002,
1255/0.00004/0.00005,
1256/0.00004/0.00003,
1257/0.00004/0.00006,
1258/0.00004/0.00014,
1259/0.00165/0.00074,
1260/0.00004/0.00008,
1261/0.00004/0.00003,
1262/0.00004/0.00006,
1263/0.00004/0.00003,
1264/0.00004/0.00008,
1265/0.00017/0.00146,
1266/0.00004/0.00009,
1267/0.00004/0.00008,
1268/0.00022/0.00005,
1269/0.00004/0.00003,
1270/0.00004/0.00003,
1271/0.00022/0.00002,
1272/0.00004/0.00014,
1273/0.00004/0.00003,
1274/0.00004/0.00003,
1275/0.00004/0.00005,
1276/0.00004/0.00012,
1277/0.00004/0.00003,
1278/0.00004/0.00003,
1279/0.00004/0.00003,
1280/0.00009/0.00002,
1281/0.00004/0.00003,
1282/0.00004/0.00003,
1283/0.00004/0.00003,
1284/0.00039/0.00015,
1285/0.00013/0.00006,
1286/0.00004/0.00003,
1287/0.00004/0.00003,
1288/0.00013/0.00002,
1289/0.00035/0.00002,
1290/0.00004/0.00003,
1291/0.00009/0.00003,
1292/0.00309/0.00317,
1293/0.00009/0.00002,
1294/0.00004/0.00009,
1295/0.00022/0.00011,
1296/0.00387/0.00323,
1297/0.00004/0.00003,
1298/0.00004/0.00003,
1299/0.00022/0.00026,
1300/0.00004/0.00003,
1301/0.00004/0.00003,
1302/0.00013/0.00005,
1303/0.00004/0.00003,
1304/0.00004/0.00014,
1305/0.00017/0.00002,
1306/0.00004/0.00003,
1307/0.00004/0.00003,
1308/0.00022/0.00057,
1309/0.00004/0.00003,
1310/0.00009/0.00060,
1311/0.00004/0.00003,
1312/0.00004/0.00003,
1313/0.00004/0.00003,
1314/0.00087/0.00529,
1315/0.00004/0.00017,
1316/0.00009/0.00002,
1317/0.00009/0.00002,
1318/0.00004/0.00003,
1319/0.00004/0.00003,
1320/0.00004/0.00011,
1321/0.00004/0.00042,
1322/0.00004/0.00003,
1323/0.00004/0.00003,
1324/0.00004/0.00031,
1325/0.00004/0.00003,
1326/0.00013/0.00020,
1327/0.00004/0.00003,
1328/0.00004/0.00005,
1329/0.00017/0.00002,
1330/0.00004/0.00005,
1331/0.00004/0.00005,
1332/0.00004/0.00006,
1333/0.00004/0.00003,
1334/0.00004/0.00003,
1335/0.00004/0.00060,
1336/0.00009/0.00002,
1337/0.00004/0.00055,
1338/0.00013/0.00002,
1339/0.00004/0.00003,
1340/0.00004/0.00008,
1341/0.00004/0.00003,
1342/0.00004/0.00006,
1343/0.00004/0.00009,
1344/0.00004/0.00003,
1345/0.00004/0.00003,
1346/0.00026/0.00002,
1347/0.00004/0.00003,
1348/0.00004/0.00003,
1349/0.00035/0.00026,
1350/0.00004/0.00003,
1351/0.00004/0.00003,
1352/0.00009/0.00002,
1353/0.00004/0.00003,
1354/0.00004/0.00003,
1355/0.00004/0.00005,
1356/0.00004/0.00003,
1357/0.00009/0.00002,
1358/0.00009/0.00002,
1359/0.00009/0.00002,
1360/0.00004/0.00003,
1361/0.00004/0.00008,
1362/0.00004/0.00003,
1363/0.00004/0.00003,
1364/0.00004/0.00003,
1365/0.00004/0.00003,
1366/0.00009/0.00002,
1367/0.00004/0.00003,
1368/0.00004/0.00003,
1369/0.00004/0.00003,
1370/0.00004/0.00003,
1371/0.00009/0.00009,
1372/0.00004/0.00003,
1373/0.00009/0.00002,
1374/0.00004/0.00048,
1375/0.00004/0.00003,
1376/0.00118/0.00012,
1377/0.00013/0.00002,
1378/0.00004/0.00006,
1379/0.00004/0.00003,
1380/0.00009/0.00002,
1381/0.00004/0.00003,
1382/0.00009/0.00055,
1383/0.00044/0.00006,
1384/0.00009/0.00002,
1385/0.00004/0.00003,
1386/0.00009/0.00003,
1387/0.00004/0.00003,
1388/0.00009/0.00002,
1389/0.00009/0.00002,
1390/0.00009/0.00002,
1391/0.00004/0.00003,
1392/0.00009/0.00002,
1393/0.00013/0.00002,
1394/0.00004/0.00005,
1395/0.00009/0.00002,
1396/0.00013/0.00009,
1397/0.00009/0.00002,
1398/0.00004/0.00005,
1399/0.00009/0.00002,
1400/0.00004/0.00022,
1401/0.00004/0.00003,
1402/0.00004/0.00003,
1403/0.00004/0.00005,
1404/0.00004/0.00005,
1405/0.00004/0.00003,
1406/0.00004/0.00003,
1407/0.00009/0.00002,
1408/0.00004/0.00003,
1409/0.00017/0.00002,
1410/0.00004/0.00003,
1411/0.00004/0.00005,
1412/0.00004/0.00006,
1413/0.00004/0.00022,
1414/0.00004/0.00003,
1415/0.00004/0.00003,
1416/0.00004/0.00003,
1417/0.00004/0.00003,
1418/0.00004/0.00003,
1419/0.00009/0.00002,
1420/0.00009/0.00002,
1421/0.00009/0.00212,
1422/0.00004/0.00003,
1423/0.00013/0.00002,
1424/0.00009/0.00002,
1425/0.00004/0.00003,
1426/0.00004/0.00003,
1427/0.00052/0.00260,
1428/0.00004/0.00014,
1429/0.00004/0.00008,
1430/0.00004/0.00003,
1431/0.00009/0.00006,
1432/0.00013/0.00002,
1433/0.00004/0.00003,
1434/0.00009/0.00002,
1435/0.00013/0.00006,
1436/0.00004/0.00003,
1437/0.00004/0.00008,
1438/0.00009/0.00002,
1439/0.00009/0.00020,
1440/0.00004/0.00006,
1441/0.00004/0.00003,
1442/0.00009/0.00002,
1443/0.00013/0.00002,
1444/0.00004/0.00003,
1445/0.00004/0.00008,
1446/0.00004/0.00003,
1447/0.00004/0.00005,
1448/0.00004/0.00006,
1449/0.00004/0.00005,
1450/0.00004/0.00003,
1451/0.00017/0.00002,
1452/0.00009/0.00002,
1453/0.00004/0.00005,
1454/0.00004/0.00003,
1455/0.00004/0.00003,
1456/0.00004/0.00008,
1457/0.00004/0.00003,
1458/0.00078/0.00048,
1459/0.00004/0.00003,
1460/0.00009/0.00011,
1461/0.00009/0.00011,
1462/0.00004/0.00015,
1463/0.00004/0.00018,
1464/0.00004/0.00003,
1465/0.00004/0.00006,
1466/0.00009/0.00002,
1467/0.00004/0.00003,
1468/0.00030/0.00006,
1469/0.00004/0.00003,
1470/0.00009/0.00037,
1471/0.00004/0.00003,
1472/0.00004/0.00005,
1473/0.00004/0.00003,
1474/0.00017/0.00003,
1475/0.00004/0.00018,
1476/0.00004/0.00055,
1477/0.00004/0.00005,
1478/0.00004/0.00005,
1479/0.00004/0.00003,
1480/0.00004/0.00011,
1481/0.00009/0.00025,
1482/0.00009/0.00002,
1483/0.00004/0.00005,
1484/0.00004/0.00008,
1485/0.00004/0.00003,
1486/0.00004/0.00003,
1487/0.00004/0.00003,
1488/0.00004/0.00003,
1489/0.00004/0.00006,
1490/0.00004/0.00003,
1491/0.00013/0.00002,
1492/0.00013/0.00002,
1493/0.00004/0.00003,
1494/0.00004/0.00006,
1495/0.00004/0.00003,
1496/0.00004/0.00003,
1497/0.00004/0.00003,
1498/0.00004/0.00003,
1499/0.00004/0.00003,
1500/0.00009/0.00003,
1501/0.00004/0.00003,
1502/0.00004/0.00003,
1503/0.00004/0.00003,
1504/0.00004/0.00003,
1505/0.00004/0.00005,
1506/0.00004/0.00003,
1507/0.00004/0.00009,
1508/0.00004/0.00005,
1509/0.00009/0.00002,
1510/0.00009/0.00006,
1511/0.00009/0.00005,
1512/0.00004/0.00009,
1513/0.00096/0.00002,
1514/0.00004/0.00003,
1515/0.00004/0.00003,
1516/0.00004/0.00003,
1517/0.00004/0.00003,
1518/0.00026/0.00043,
1519/0.00009/0.00002,
1520/0.00004/0.00003,
1521/0.00013/0.00002,
1522/0.00009/0.00011,
1523/0.00004/0.00009,
1524/0.00022/0.00083,
1525/0.00013/0.00003,
1526/0.00004/0.00003,
1527/0.00004/0.00003,
1528/0.00009/0.00075,
1529/0.00004/0.00003,
1530/0.00009/0.00002,
1531/0.00004/0.00117,
1532/0.00004/0.00003,
1533/0.00004/0.00008,
1534/0.00004/0.00003,
1535/0.00065/0.00137,
1536/0.00004/0.00003,
1537/0.00004/0.00023,
1538/0.00004/0.00003,
1539/0.00004/0.00003,
1540/0.00009/0.00002,
1541/0.00004/0.00003,
1542/0.00083/0.00022,
1543/0.00004/0.00005,
1544/0.00004/0.00003,
1545/0.00004/0.00003,
1546/0.00009/0.00057,
1547/0.00004/0.00003,
1548/0.00004/0.00006,
1549/0.00004/0.00003,
1550/0.00004/0.00011,
1551/0.00009/0.00002,
1552/0.00004/0.00003,
1553/0.00022/0.00002,
1554/0.00004/0.00003,
1555/0.00004/0.00005,
1556/0.00004/0.00003,
1557/0.00009/0.00002,
1558/0.00009/0.00002,
1559/0.00004/0.00003,
1560/0.00004/0.00003,
1561/0.00035/0.00002,
1562/0.00052/0.00003,
1563/0.00004/0.00005,
1564/0.00004/0.00003,
1565/0.00004/0.00005,
1566/0.00004/0.00011,
1567/0.00004/0.00005,
1568/0.00004/0.00003,
1569/0.00026/0.00011,
1570/0.00004/0.00003,
1571/0.00004/0.00003,
1572/0.00004/0.00055,
1573/0.00004/0.00003,
1574/0.00004/0.00003,
1575/0.00061/0.00183,
1576/0.00013/0.00002,
1577/0.00004/0.00003,
1578/0.00013/0.00002,
1579/0.00004/0.00003,
1580/0.00004/0.00003,
1581/0.00009/0.00005,
1582/0.00004/0.00006,
1583/0.00009/0.00002,
1584/0.00004/0.00003,
1585/0.00009/0.00002,
1586/0.00026/0.00009,
1587/0.00009/0.00042,
1588/0.00004/0.00008,
1589/0.00004/0.00003,
1590/0.00013/0.00002,
1591/0.00004/0.00003,
1592/0.00013/0.00011,
1593/0.00004/0.00003,
1594/0.00009/0.00002,
1595/0.00004/0.00003,
1596/0.00004/0.00003,
1597/0.00009/0.00002,
1598/0.00004/0.00003,
1599/0.00009/0.00022,
1600/0.00017/0.00002,
1601/0.00004/0.00003,
1602/0.00004/0.00008,
1603/0.00004/0.00005,
1604/0.00026/0.00005,
1605/0.00004/0.00003,
1606/0.00004/0.00003,
1607/0.00004/0.00003,
1608/0.00009/0.00002,
1609/0.00013/0.00002,
1610/0.00004/0.00005,
1611/0.00004/0.00008,
1612/0.00004/0.00006,
1613/0.00004/0.00005,
1614/0.00004/0.00003,
1615/0.00009/0.00014,
1616/0.00048/0.00288,
1617/0.00004/0.00006,
1618/0.00004/0.00005,
1619/0.00004/0.00003,
1620/0.00004/0.00014,
1621/0.00004/0.00003,
1622/0.00030/0.00002,
1623/0.00017/0.00005,
1624/0.00022/0.00002,
1625/0.00009/0.00002,
1626/0.00004/0.00005,
1627/0.00004/0.00003,
1628/0.00009/0.00003,
1629/0.00004/0.00012,
1630/0.00004/0.00005,
1631/0.00004/0.00018,
1632/0.00013/0.00002,
1633/0.00004/0.00006,
1634/0.00004/0.00003,
1635/0.00017/0.00002,
1636/0.00022/0.00015,
1637/0.00004/0.00003,
1638/0.00004/0.00003,
1639/0.00409/0.00085,
1640/0.00004/0.00003,
1641/0.00009/0.00002,
1642/0.00009/0.00002,
1643/0.00004/0.00003,
1644/0.00004/0.00006,
1645/0.00004/0.00005,
1646/0.00009/0.00002,
1647/0.00004/0.00003,
1648/0.00004/0.00003,
1649/0.00004/0.00003,
1650/0.00009/0.00005,
1651/0.00017/0.00002,
1652/0.00004/0.00003,
1653/0.00004/0.00003,
1654/0.00013/0.00002,
1655/0.00009/0.00003,
1656/0.00004/0.00003,
1657/0.00004/0.00003,
1658/0.00004/0.00003,
1659/0.00004/0.00008,
1660/0.00022/0.00002,
1661/0.00004/0.00003,
1662/0.00013/0.00002,
1663/0.00009/0.00002,
1664/0.00004/0.00003,
1665/0.00004/0.00003,
1666/0.00004/0.00005,
1667/0.00026/0.00029,
1668/0.00013/0.00003,
1669/0.00009/0.00002,
1670/0.00013/0.00002,
1671/0.00009/0.00002,
1672/0.00004/0.00003,
1673/0.00004/0.00006,
1674/0.00004/0.00003,
1675/0.00004/0.00003,
1676/0.00022/0.00003,
1677/0.00004/0.00008,
1678/0.00009/0.00002,
1679/0.00004/0.00003,
1680/0.00004/0.00003,
1681/0.00004/0.00003,
1682/0.00004/0.00014,
1683/0.00009/0.00049,
1684/0.00004/0.00003,
1685/0.00004/0.00006,
1686/0.00013/0.00002,
1687/0.00004/0.00003,
1688/0.00004/0.00003,
1689/0.00004/0.00003,
1690/0.00004/0.00003,
1691/0.00004/0.00003,
1692/0.00004/0.00003,
1693/0.00004/0.00023,
1694/0.00004/0.00003,
1695/0.00209/0.00009,
1696/0.00009/0.00002,
1697/0.00070/0.00043,
1698/0.00009/0.00002,
1699/0.00004/0.00003,
1700/0.00004/0.00026,
1701/0.00004/0.00003,
1702/0.00004/0.00003,
1703/0.00004/0.00003,
1704/0.00004/0.00003,
1705/0.00009/0.00006,
1706/0.00013/0.00002,
1707/0.00004/0.00003,
1708/0.00004/0.00003,
1709/0.00004/0.00003,
1710/0.00009/0.00002,
1711/0.00009/0.00002,
1712/0.00004/0.00003,
1713/0.00004/0.00003,
1714/0.00013/0.00002,
1715/0.00009/0.00002,
1716/0.00035/0.00002,
1717/0.00004/0.00003,
1718/0.00004/0.00003,
1719/0.00004/0.00003,
1720/0.00022/0.00100,
1721/0.00009/0.00002,
1722/0.00131/0.00009,
1723/0.00022/0.00002,
1724/0.00004/0.00003,
1725/0.00004/0.00005,
1726/0.00004/0.00003,
1727/0.00004/0.00003,
1728/0.00009/0.00003,
1729/0.00013/0.00002,
1730/0.00004/0.00003,
1731/0.00004/0.00003,
1732/0.00004/0.00003,
1733/0.00004/0.00003,
1734/0.00004/0.00003,
1735/0.00004/0.00003,
1736/0.00004/0.00005,
1737/0.00004/0.00003,
1738/0.00004/0.00008,
1739/0.00009/0.00002,
1740/0.00009/0.00043,
1741/0.00004/0.00008,
1742/0.00004/0.00003,
1743/0.00004/0.00005,
1744/0.00004/0.00003,
1745/0.00004/0.00003,
1746/0.00004/0.00003,
1747/0.00004/0.00003,
1748/0.00013/0.00002,
1749/0.00004/0.00005,
1750/0.00004/0.00003,
1751/0.00004/0.00005,
1752/0.00004/0.00003,
1753/0.00030/0.00012,
1754/0.00187/0.00018,
1755/0.00004/0.00006,
1756/0.00004/0.00003,
1757/0.00009/0.00002,
1758/0.00009/0.00002,
1759/0.00004/0.00003,
1760/0.00009/0.00029,
1761/0.00004/0.00005,
1762/0.00004/0.00003,
1763/0.00004/0.00003,
1764/0.00009/0.00002,
1765/0.00004/0.00009,
1766/0.00013/0.00002,
1767/0.00004/0.00029,
1768/0.00004/0.00003,
1769/0.00044/0.00002,
1770/0.00004/0.00012,
1771/0.00004/0.00003,
1772/0.00009/0.00002,
1773/0.00004/0.00003,
1774/0.00004/0.00003,
1775/0.00017/0.00003,
1776/0.00022/0.00045,
1777/0.00004/0.00028,
1778/0.00013/0.00058,
1779/0.00004/0.00003,
1780/0.00035/0.00005,
1781/0.00004/0.00014,
1782/0.00009/0.00002,
1783/0.00004/0.00003,
1784/0.00009/0.00002,
1785/0.00004/0.00003,
1786/0.00004/0.00003,
1787/0.00004/0.00003,
1788/0.00004/0.00003,
1789/0.00004/0.00003,
1790/0.00004/0.00003,
1791/0.00004/0.00003,
1792/0.00004/0.00005,
1793/0.00022/0.00002,
1794/0.00009/0.00002,
1795/0.00004/0.00005,
1796/0.00004/0.00003,
1797/0.00009/0.00008,
1798/0.00004/0.00003,
1799/0.00004/0.00005,
1800/0.00013/0.00002,
1801/0.00004/0.00003,
1802/0.00009/0.00002,
1803/0.00004/0.00003,
1804/0.00017/0.00022,
1805/0.00004/0.00003,
1806/0.00004/0.00003,
1807/0.00004/0.00003,
1808/0.00004/0.00003,
1809/0.00009/0.00002,
1810/0.00022/0.00002,
1811/0.00004/0.00006,
1812/0.00004/0.00003,
1813/0.00022/0.00009,
1814/0.00035/0.00195,
1815/0.00004/0.00008,
1816/0.00009/0.00002,
1817/0.00596/0.00892,
1818/0.00004/0.00003,
1819/0.00004/0.00003,
1820/0.00004/0.00003,
1821/0.00004/0.00003,
1822/0.00004/0.00003,
1823/0.00004/0.00003,
1824/0.01341/0.01340,
1825/0.00004/0.00018,
1826/0.00009/0.00002,
1827/0.00013/0.00002,
1828/0.00004/0.00011,
1829/0.00004/0.00005,
1830/0.00004/0.00006,
1831/0.00009/0.00002,
1832/0.00009/0.00002,
1833/0.00009/0.00002,
1834/0.00004/0.00003,
1835/0.00004/0.00003,
1836/0.00022/0.00057,
1837/0.00022/0.00002,
1838/0.00009/0.00002,
1839/0.00004/0.00005,
1840/0.00004/0.00003,
1841/0.00004/0.00003,
1842/0.00009/0.00002,
1843/0.00026/0.00002,
1844/0.00017/0.00002,
1845/0.00009/0.00002,
1846/0.00004/0.00009,
1847/0.00004/0.00037,
1848/0.00009/0.00002,
1849/0.00004/0.00003,
1850/0.00004/0.00005,
1851/0.00004/0.00003,
1852/0.00009/0.00005,
1853/0.00004/0.00017,
1854/0.00009/0.00002,
1855/0.00022/0.00003,
1856/0.00017/0.00002,
1857/0.00004/0.00005,
1858/0.00004/0.00003,
1859/0.00004/0.00022,
1860/0.00009/0.00009,
1861/0.00030/0.00375,
1862/0.00013/0.00003,
1863/0.00009/0.00002,
1864/0.00004/0.00003,
1865/0.00004/0.00034,
1866/0.00030/0.00002,
1867/0.00004/0.00003,
1868/0.00009/0.00002,
1869/0.00004/0.00005,
1870/0.00004/0.00037,
1871/0.00004/0.00008,
1872/0.00004/0.00003,
1873/0.00004/0.00008,
1874/0.00004/0.00005,
1875/0.00004/0.00003,
1876/0.00004/0.00003,
1877/0.00004/0.00003,
1878/0.00009/0.00002,
1879/0.00004/0.00003,
1880/0.00017/0.00002,
1881/0.00004/0.00003,
1882/0.00004/0.00003,
1883/0.00004/0.00003,
1884/0.00009/0.00002,
1885/0.00004/0.00003,
1886/0.00566/0.01269,
1887/0.00013/0.00002,
1888/0.00013/0.00002,
1889/0.00009/0.00002,
1890/0.00009/0.00002,
1891/0.00004/0.00003,
1892/0.00009/0.00002,
1893/0.00004/0.00003,
1894/0.00004/0.00003,
1895/0.00009/0.00002,
1896/0.00004/0.00003,
1897/0.00009/0.00003,
1898/0.00004/0.00003,
1899/0.00004/0.00006,
1900/0.00004/0.00005,
1901/0.00004/0.00003,
1902/0.00009/0.00023,
1903/0.00004/0.00009,
1904/0.00004/0.00003,
1905/0.00004/0.00008,
1906/0.00026/0.00060,
1907/0.00009/0.00002,
1908/0.00004/0.00003,
1909/0.00004/0.00005,
1910/0.00009/0.00002,
1911/0.00004/0.00003,
1912/0.00004/0.00015,
1913/0.00004/0.00003,
1914/0.00004/0.00003,
1915/0.00004/0.00003,
1916/0.00004/0.00008,
1917/0.00004/0.00003,
1918/0.00004/0.00003,
1919/0.00004/0.00003,
1920/0.00009/0.00002,
1921/0.00048/0.00086,
1922/0.00009/0.00002,
1923/0.00004/0.00005,
1924/0.00009/0.00002,
1925/0.00013/0.00009,
1926/0.00004/0.00005,
1927/0.00004/0.00006,
1928/0.00335/0.00002,
1929/0.00009/0.00002,
1930/0.00004/0.00003,
1931/0.00004/0.00006,
1932/0.00009/0.00002,
1933/0.00030/0.00002,
1934/0.00004/0.00003,
1935/0.00004/0.00003,
1936/0.00004/0.00003,
1937/0.00004/0.00006,
1938/0.00017/0.00002,
1939/0.00004/0.00003,
1940/0.00017/0.00002,
1941/0.00004/0.00003,
1942/0.00004/0.00006,
1943/0.00004/0.00003,
1944/0.00026/0.00038,
1945/0.00004/0.00006,
1946/0.00009/0.00002,
1947/0.00004/0.00003,
1948/0.00004/0.00005,
1949/0.00009/0.00002,
1950/0.00004/0.00008,
1951/0.00009/0.00002,
1952/0.00009/0.00002,
1953/0.00004/0.00005,
1954/0.00004/0.00003,
1955/0.00004/0.00003,
1956/0.00004/0.00003,
1957/0.00004/0.00003,
1958/0.00004/0.00008,
1959/0.00004/0.00005,
1960/0.00004/0.00003,
1961/0.00061/0.00002,
1962/0.00004/0.00003,
1963/0.00004/0.00015,
1964/0.00004/0.00003,
1965/0.00017/0.00042,
1966/0.00009/0.00008,
1967/0.00004/0.00003,
1968/0.00004/0.00005,
1969/0.00057/0.00069,
1970/0.00017/0.00003,
1971/0.00004/0.00003,
1972/0.00004/0.00006,
1973/0.00004/0.00006,
1974/0.00004/0.00012,
1975/0.00004/0.00005,
1976/0.00009/0.00006,
1977/0.00030/0.00161,
1978/0.00004/0.00005,
1979/0.00004/0.00003,
1980/0.00004/0.00003,
1981/0.00004/0.00006,
1982/0.00004/0.00018,
1983/0.00009/0.00002,
1984/0.00004/0.00003,
1985/0.00030/0.00002,
1986/0.00004/0.00003,
1987/0.00004/0.00003,
1988/0.00004/0.00006,
1989/0.00022/0.00049,
1990/0.00004/0.00005,
1991/0.00035/0.00095,
1992/0.00004/0.00003,
1993/0.00009/0.00008,
1994/0.00004/0.00003,
1995/0.00004/0.00003,
1996/0.00004/0.00003,
1997/0.00004/0.00003,
1998/0.00013/0.00002,
1999/0.00004/0.00003,
2000/0.00004/0.00003,
2001/0.00009/0.00002,
2002/0.00009/0.00005,
2003/0.00039/0.00008,
2004/0.00004/0.00003,
2005/0.00004/0.00003,
2006/0.00004/0.00003,
2007/0.00004/0.00003,
2008/0.00009/0.00002,
2009/0.00004/0.00003,
2010/0.00013/0.00012,
2011/0.00004/0.00003,
2012/0.00035/0.00052,
2013/0.00017/0.00002,
2014/0.00009/0.00002,
2015/0.00009/0.00002,
2016/0.00035/0.00009,
2017/0.00009/0.00002,
2018/0.00004/0.00003,
2019/0.00074/0.00002,
2020/0.00009/0.00002,
2021/0.00004/0.00003,
2022/0.00004/0.00003,
2023/0.00009/0.00002,
2024/0.00017/0.00002,
2025/0.00004/0.00003,
2026/0.00009/0.00002,
2027/0.00004/0.00003,
2028/0.00004/0.00003,
2029/0.00052/0.00031,
2030/0.00022/0.00025,
2031/0.00004/0.00003,
2032/0.00009/0.00002,
2033/0.00004/0.00006,
2034/0.00004/0.00003,
2035/0.00004/0.00003,
2036/0.00009/0.00002,
2037/0.00004/0.00003,
2038/0.00004/0.00012,
2039/0.00009/0.00005,
2040/0.00013/0.00002,
2041/0.00004/0.00003,
2042/0.00004/0.00014,
2043/0.00004/0.00003,
2044/0.00004/0.00003,
2045/0.00004/0.00003,
2046/0.00004/0.00009,
2047/0.00004/0.00003,
2048/0.00009/0.00002,
2049/0.00022/0.00003,
2050/0.00004/0.00003,
2051/0.00009/0.00002,
2052/0.00004/0.00014,
2053/0.00004/0.00023,
2054/0.00004/0.00003,
2055/0.00004/0.00003,
2056/0.00004/0.00003,
2057/0.00004/0.00003,
2058/0.00004/0.00003,
2059/0.00004/0.00003,
2060/0.00004/0.00394,
2061/0.00044/0.00026,
2062/0.00004/0.00005,
2063/0.00004/0.00003,
2064/0.00004/0.00028,
2065/0.00004/0.00003,
2066/0.00004/0.00003,
2067/0.00004/0.00003,
2068/0.00004/0.00003,
2069/0.00004/0.00003,
2070/0.00022/0.00002,
2071/0.00044/0.00003,
2072/0.00004/0.00003,
2073/0.00004/0.00003,
2074/0.00017/0.00015,
2075/0.00009/0.00002,
2076/0.00004/0.00003,
2077/0.00017/0.00002,
2078/0.00004/0.00003,
2079/0.00004/0.00005,
2080/0.00004/0.00003,
2081/0.00009/0.00003,
2082/0.00009/0.00058,
2083/0.00004/0.00003,
2084/0.00013/0.00002,
2085/0.00004/0.00014,
2086/0.00004/0.00020,
2087/0.00004/0.00005,
2088/0.00004/0.00003,
2089/0.00004/0.00003,
2090/0.00004/0.00003,
2091/0.00004/0.00003,
2092/0.00004/0.00003,
2093/0.00009/0.00002,
2094/0.00004/0.00008,
2095/0.00004/0.00005,
2096/0.00004/0.00003,
2097/0.00004/0.00003,
2098/0.00009/0.00002,
2099/0.00118/0.00011,
2100/0.00004/0.00005,
2101/0.00004/0.00015,
2102/0.00004/0.00003,
2103/0.00004/0.00003,
2104/0.00004/0.00003,
2105/0.00013/0.00002,
2106/0.00009/0.00002,
2107/0.00004/0.00005,
2108/0.00004/0.00006,
2109/0.00004/0.00003,
2110/0.00004/0.00003,
2111/0.00004/0.00015,
2112/0.00004/0.00006,
2113/0.00004/0.00003,
2114/0.00004/0.00003,
2115/0.00004/0.00006,
2116/0.00009/0.00002,
2117/0.00004/0.00003,
2118/0.00009/0.00002,
2119/0.00004/0.00006,
2120/0.00004/0.00015,
2121/0.00004/0.00003,
2122/0.00004/0.00003,
2123/0.00004/0.00003,
2124/0.00004/0.00003,
2125/0.00004/0.00005,
2126/0.00004/0.00005,
2127/0.00004/0.00031,
2128/0.00004/0.00003,
2129/0.00004/0.00003,
2130/0.00004/0.00009,
2131/0.00004/0.00005,
2132/0.00004/0.00005,
2133/0.00004/0.00005,
2134/0.00004/0.00005,
2135/0.00004/0.00003,
2136/0.00004/0.00003,
2137/0.00004/0.00003,
2138/0.00004/0.00003,
2139/0.00074/0.00002,
2140/0.00004/0.00003,
2141/0.00004/0.00003,
2142/0.00009/0.00002,
2143/0.00004/0.00003,
2144/0.00004/0.00003,
2145/0.00004/0.00009,
2146/0.00004/0.00003,
2147/0.00004/0.00011,
2148/0.00004/0.00005,
2149/0.00030/0.00032,
2150/0.00009/0.00002,
2151/0.00004/0.00003,
2152/0.00030/0.00006,
2153/0.00004/0.00003,
2154/0.00004/0.00003,
2155/0.00004/0.00003,
2156/0.00004/0.00003,
2157/0.00009/0.00003,
2158/0.00083/0.00175,
2159/0.00004/0.00003,
2160/0.00013/0.00002,
2161/0.00004/0.00008,
2162/0.00004/0.00003,
2163/0.00009/0.00002,
2164/0.00004/0.00003,
2165/0.00004/0.00005,
2166/0.00004/0.00003,
2167/0.00004/0.00018,
2168/0.00009/0.00002,
2169/0.00004/0.00003,
2170/0.00004/0.00005,
2171/0.00004/0.00003,
2172/0.00004/0.00018,
2173/0.00004/0.00005,
2174/0.00004/0.00003,
2175/0.00009/0.00002,
2176/0.00009/0.00002,
2177/0.00009/0.00002,
2178/0.00009/0.00002,
2179/0.00004/0.00003,
2180/0.00009/0.00002,
2181/0.00004/0.00003,
2182/0.00044/0.00006,
2183/0.00004/0.00003,
2184/0.00004/0.00003,
2185/0.00004/0.00003,
2186/0.00013/0.00002,
2187/0.00004/0.00009,
2188/0.00004/0.00003,
2189/0.00004/0.00003,
2190/0.00004/0.00003,
2191/0.00009/0.00002,
2192/0.00013/0.00002,
2193/0.00004/0.00003,
2194/0.00009/0.00002,
2195/0.00004/0.00018,
2196/0.00004/0.00003,
2197/0.00004/0.00003,
2198/0.00004/0.00003,
2199/0.00009/0.00002,
2200/0.00009/0.00002,
2201/0.00004/0.00008,
2202/0.00004/0.00006,
2203/0.00004/0.00003,
2204/0.00013/0.00002,
2205/0.00004/0.00042,
2206/0.00013/0.00037,
2207/0.00004/0.00005,
2208/0.00017/0.00006,
2209/0.00030/0.00002,
2210/0.00035/0.00002,
2211/0.00004/0.00005,
2212/0.00004/0.00003,
2213/0.00004/0.00005,
2214/0.00004/0.00005,
2215/0.00009/0.00034,
2216/0.00192/0.00072,
2217/0.00004/0.00003,
2218/0.00004/0.00008,
2219/0.00004/0.00003,
2220/0.00022/0.00002,
2221/0.00004/0.00003,
2222/0.00009/0.00002,
2223/0.00004/0.00009,
2224/0.00044/0.00012,
2225/0.00009/0.00002,
2226/0.00009/0.00003,
2227/0.00004/0.00003,
2228/0.00004/0.00003,
2229/0.00004/0.00003,
2230/0.00004/0.00006,
2231/0.00004/0.00005,
2232/0.00004/0.00003,
2233/0.00004/0.00005,
2234/0.00004/0.00003,
2235/0.00004/0.00003,
2236/0.00004/0.00005,
2237/0.00004/0.00003,
2238/0.00004/0.00003,
2239/0.00009/0.00002,
2240/0.00004/0.00042,
2241/0.00004/0.00003,
2242/0.00004/0.00003,
2243/0.00004/0.00005,
2244/0.00004/0.00008,
2245/0.00004/0.00006,
2246/0.00004/0.00003,
2247/0.00004/0.00005,
2248/0.00004/0.00009,
2249/0.00287/0.00169,
2250/0.00009/0.00002,
2251/0.00004/0.00005,
2252/0.00013/0.00029,
2253/0.00004/0.00003,
2254/0.00004/0.00003,
2255/0.00004/0.00003,
2256/0.00013/0.00037,
2257/0.00004/0.00003,
2258/0.00009/0.00023,
2259/0.00004/0.00006,
2260/0.00004/0.00003,
2261/0.00009/0.00002,
2262/0.00022/0.00002,
2263/0.00004/0.00032,
2264/0.00004/0.00015,
2265/0.00004/0.00011,
2266/0.00009/0.00002,
2267/0.00009/0.00002,
2268/0.00009/0.00002,
2269/0.00039/0.00002,
2270/0.00004/0.00003,
2271/0.00004/0.00005,
2272/0.00017/0.00031,
2273/0.00004/0.00003,
2274/0.00004/0.00005,
2275/0.00004/0.00003,
2276/0.00009/0.00002,
2277/0.00030/0.00002,
2278/0.00004/0.00003,
2279/0.00004/0.00005,
2280/0.00004/0.00006,
2281/0.00004/0.00003,
2282/0.00004/0.00003,
2283/0.00009/0.00005,
2284/0.00004/0.00006,
2285/0.00004/0.00003,
2286/0.00009/0.00002,
2287/0.00013/0.00008,
2288/0.00004/0.00003,
2289/0.00004/0.00011,
2290/0.00013/0.00002,
2291/0.00004/0.00003,
2292/0.00004/0.00003,
2293/0.00039/0.00002,
2294/0.00004/0.00003,
2295/0.00004/0.00003,
2296/0.00004/0.00023,
2297/0.00004/0.00008,
2298/0.00004/0.00003,
2299/0.00004/0.00005,
2300/0.00004/0.00003,
2301/0.00644/0.00294,
2302/0.00004/0.00003,
2303/0.00009/0.00002,
2304/0.00004/0.00003,
2305/0.00004/0.00003,
2306/0.00004/0.00003,
2307/0.00004/0.00003,
2308/0.00009/0.00002,
2309/0.00004/0.00003,
2310/0.00009/0.00003,
2311/0.00004/0.00008,
2312/0.00004/0.00005,
2313/0.00022/0.00002,
2314/0.00004/0.00005,
2315/0.00004/0.00003,
2316/0.00017/0.00003,
2317/0.00004/0.00003,
2318/0.00004/0.00003,
2319/0.00009/0.00002,
2320/0.00009/0.00002,
2321/0.00004/0.00003,
2322/0.00004/0.00003,
2323/0.00004/0.00005,
2324/0.00004/0.00005,
2325/0.00091/0.00002,
2326/0.00004/0.00003,
2327/0.00004/0.00011,
2328/0.00013/0.00002,
2329/0.00009/0.00003,
2330/0.00004/0.00003,
2331/0.00004/0.00006,
2332/0.00009/0.00002,
2333/0.00004/0.00003,
2334/0.00004/0.00003,
2335/0.00013/0.00002,
2336/0.00078/0.00002,
2337/0.00009/0.00009,
2338/0.00004/0.00003,
2339/0.00004/0.00008,
2340/0.00017/0.00002,
2341/0.00009/0.00002,
2342/0.00004/0.00005,
2343/0.00004/0.00003,
2344/0.00004/0.00015,
2345/0.00004/0.00003,
2346/0.00061/0.00042,
2347/0.00004/0.00037,
2348/0.00013/0.00002,
2349/0.00004/0.00023,
2350/0.00004/0.00003,
2351/0.00004/0.00003,
2352/0.00004/0.00003,
2353/0.00004/0.00003,
2354/0.00009/0.00002,
2355/0.00004/0.00005,
2356/0.00004/0.00003,
2357/0.00004/0.00003,
2358/0.00013/0.00002,
2359/0.00004/0.00017,
2360/0.00004/0.00026,
2361/0.00004/0.00003,
2362/0.00004/0.00040,
2363/0.00013/0.00002,
2364/0.00004/0.00003,
2365/0.00074/0.00002,
2366/0.00004/0.00003,
2367/0.00004/0.00008,
2368/0.00004/0.00003,
2369/0.00004/0.00003,
2370/0.00017/0.00002,
2371/0.00004/0.00003,
2372/0.00004/0.00005,
2373/0.00009/0.00005,
2374/0.00004/0.00005,
2375/0.00009/0.00002,
2376/0.00004/0.00003,
2377/0.00004/0.00008,
2378/0.00004/0.00003,
2379/0.00100/0.00003,
2380/0.00004/0.00003,
2381/0.00004/0.00037,
2382/0.00004/0.00003,
2383/0.00009/0.00002,
2384/0.00013/0.00011,
2385/0.00004/0.00003,
2386/0.00004/0.00003,
2387/0.00004/0.00003,
2388/0.00009/0.00008,
2389/0.00004/0.00003,
2390/0.00004/0.00005,
2391/0.00004/0.00005,
2392/0.00009/0.00002,
2393/0.00022/0.00075,
2394/0.00009/0.00012,
2395/0.00035/0.00031,
2396/0.00013/0.00037,
2397/0.00004/0.00003,
2398/0.00009/0.00002,
2399/0.00004/0.00003,
2400/0.00022/0.00038,
2401/0.00004/0.00003,
2402/0.00004/0.00009,
2403/0.00004/0.00003,
2404/0.00004/0.00009,
2405/0.00004/0.00003,
2406/0.00004/0.00003,
2407/0.00009/0.00002,
2408/0.00004/0.00003,
2409/0.00009/0.00002,
2410/0.00022/0.00358,
2411/0.00004/0.00003,
2412/0.00004/0.00018,
2413/0.00009/0.00002,
2414/0.00004/0.00005,
2415/0.00004/0.00005,
2416/0.00004/0.00003,
2417/0.00004/0.00003,
2418/0.00035/0.00002,
2419/0.00009/0.00002,
2420/0.00013/0.00002,
2421/0.00013/0.00002,
2422/0.00004/0.00003,
2423/0.00004/0.00003,
2424/0.00004/0.00003,
2425/0.00004/0.00005,
2426/0.00048/0.00002,
2427/0.00022/0.00034,
2428/0.00009/0.00002,
2429/0.00004/0.00003,
2430/0.00009/0.00009,
2431/0.00004/0.00005,
2432/0.00004/0.00005,
2433/0.00052/0.00002,
2434/0.00004/0.00009,
2435/0.00009/0.00003,
2436/0.00009/0.00032,
2437/0.00004/0.00005,
2438/0.00044/0.00008,
2439/0.00004/0.00003,
2440/0.00013/0.00002,
2441/0.00004/0.00003,
2442/0.00004/0.00003,
2443/0.00004/0.00003,
2444/0.00004/0.00006,
2445/0.00004/0.00003,
2446/0.00004/0.00005,
2447/0.00004/0.00003,
2448/0.00004/0.00008,
2449/0.00004/0.00009,
2450/0.00009/0.00002,
2451/0.00004/0.00003,
2452/0.00004/0.00011,
2453/0.00013/0.00002,
2454/0.00009/0.00002,
2455/0.00004/0.00003,
2456/0.00013/0.00002,
2457/0.00004/0.00006,
2458/0.00013/0.00009,
2459/0.00035/0.00008,
2460/0.00004/0.00003,
2461/0.00022/0.00020,
2462/0.00004/0.00003,
2463/0.00004/0.00003,
2464/0.00004/0.00018,
2465/0.00022/0.00002,
2466/0.00013/0.00006,
2467/0.00004/0.00003,
2468/0.00017/0.00017,
2469/0.00009/0.00002,
2470/0.00009/0.00002,
2471/0.00004/0.00029,
2472/0.00004/0.00008,
2473/0.00004/0.00003,
2474/0.00004/0.00003,
2475/0.00078/0.00002,
2476/0.00013/0.00011,
2477/0.00009/0.00002,
2478/0.00035/0.00006,
2479/0.00004/0.00003,
2480/0.00004/0.00012,
2481/0.00004/0.00003,
2482/0.00009/0.00002,
2483/0.00009/0.00002,
2484/0.00004/0.00005,
2485/0.00013/0.00002,
2486/0.00004/0.00003,
2487/0.00004/0.00003,
2488/0.00004/0.00003,
2489/0.00004/0.00003,
2490/0.00009/0.00002,
2491/0.00013/0.00002,
2492/0.00004/0.00003,
2493/0.00004/0.00005,
2494/0.00009/0.00002,
2495/0.00009/0.00002,
2496/0.00004/0.00003,
2497/0.00004/0.00009,
2498/0.00004/0.00003,
2499/0.00004/0.00003,
2500/0.00004/0.00008,
2501/0.00009/0.00002,
2502/0.00004/0.00003,
2503/0.00004/0.00006,
2504/0.00009/0.00002,
2505/0.00004/0.00003,
2506/0.00004/0.00008,
2507/0.00004/0.00003,
2508/0.00004/0.00003,
2509/0.00004/0.00003,
2510/0.00004/0.00003,
2511/0.00013/0.00002,
2512/0.00009/0.00002,
2513/0.00009/0.00002,
2514/0.00009/0.00002,
2515/0.00083/0.00008,
2516/0.00004/0.00003,
2517/0.00004/0.00003,
2518/0.00009/0.00002,
2519/0.00009/0.00005,
2520/0.00004/0.00003,
2521/0.00004/0.00012,
2522/0.00004/0.00003,
2523/0.00004/0.00003,
2524/0.00004/0.00003,
2525/0.00004/0.00003,
2526/0.00004/0.00003,
2527/0.00004/0.00003,
2528/0.00004/0.00003,
2529/0.00004/0.00003,
2530/0.00004/0.00005,
2531/0.00004/0.00029,
2532/0.00004/0.00003,
2533/0.00009/0.00002,
2534/0.00009/0.00002,
2535/0.00004/0.00003,
2536/0.00004/0.00003,
2537/0.00004/0.00003,
2538/0.00022/0.00065,
2539/0.00009/0.00002,
2540/0.00004/0.00006,
2541/0.00113/0.00904,
2542/0.00004/0.00005,
2543/0.00009/0.00037,
2544/0.00004/0.00003,
2545/0.00004/0.00003,
2546/0.00004/0.00006,
2547/0.00004/0.00032,
2548/0.00004/0.00012,
2549/0.00009/0.00014,
2550/0.00004/0.00003,
2551/0.00004/0.00003,
2552/0.00004/0.00005,
2553/0.00009/0.00002,
2554/0.00039/0.00002,
2555/0.00009/0.00002,
2556/0.00004/0.00040,
2557/0.00017/0.00002,
2558/0.00004/0.00005,
2559/0.00004/0.00003,
2560/0.00004/0.00003,
2561/0.00009/0.00002,
2562/0.00004/0.00005,
2563/0.00004/0.00003,
2564/0.00004/0.00065,
2565/0.00004/0.00008,
2566/0.00004/0.00008,
2567/0.00013/0.00003,
2568/0.00004/0.00011,
2569/0.00017/0.00082,
2570/0.00004/0.00003,
2571/0.00013/0.00002,
2572/0.00004/0.00005,
2573/0.00004/0.00003,
2574/0.00004/0.00003,
2575/0.00004/0.00003,
2576/0.00004/0.00003,
2577/0.00009/0.00002,
2578/0.00061/0.00003,
2579/0.00017/0.00003,
2580/0.00013/0.00006,
2581/0.00004/0.00006,
2582/0.00004/0.00003,
2583/0.00004/0.00083,
2584/0.00004/0.00003,
2585/0.00004/0.00003,
2586/0.00004/0.00003,
2587/0.00004/0.00006,
2588/0.00004/0.00015,
2589/0.00004/0.00003,
2590/0.00009/0.00002,
2591/0.00004/0.00018,
2592/0.00004/0.00003,
2593/0.00061/0.00020,
2594/0.00017/0.00002,
2595/0.00004/0.00003,
2596/0.00013/0.00002,
2597/0.00004/0.00003,
2598/0.00004/0.00003,
2599/0.00009/0.00002,
2600/0.00013/0.00005,
2601/0.00013/0.00002,
2602/0.00004/0.00003,
2603/0.00004/0.00003,
2604/0.00004/0.00009,
2605/0.00013/0.00002,
2606/0.00004/0.00003,
2607/0.00009/0.00002,
2608/0.00004/0.00005,
2609/0.00004/0.00003,
2610/0.00004/0.00003,
2611/0.00004/0.00005,
2612/0.00004/0.00014,
2613/0.00009/0.00002,
2614/0.00048/0.00017,
2615/0.00009/0.00002,
2616/0.00004/0.00003,
2617/0.00004/0.00003,
2618/0.00004/0.00003,
2619/0.00004/0.00003,
2620/0.00004/0.00003,
2621/0.00009/0.00002,
2622/0.00026/0.00011,
2623/0.00004/0.00003,
2624/0.00004/0.00003,
2625/0.00004/0.00003,
2626/0.00004/0.00017,
2627/0.00004/0.00003,
2628/0.00004/0.00003,
2629/0.00004/0.00003,
2630/0.00004/0.00003,
2631/0.00004/0.00005,
2632/0.00013/0.00002,
2633/0.00004/0.00003,
2634/0.00009/0.00002,
2635/0.00004/0.00011,
2636/0.00004/0.00006,
2637/0.00004/0.00005,
2638/0.00004/0.00006,
2639/0.00004/0.00005,
2640/0.00009/0.00002,
2641/0.00004/0.00003,
2642/0.00004/0.00003,
2643/0.00004/0.00005,
2644/0.00009/0.00008,
2645/0.00004/0.00003,
2646/0.00004/0.00003,
2647/0.00004/0.00005,
2648/0.00004/0.00051,
2649/0.00009/0.00002,
2650/0.00004/0.00003,
2651/0.00004/0.00066,
2652/0.00004/0.00003,
2653/0.00004/0.00022,
2654/0.00004/0.00003,
2655/0.00004/0.00003,
2656/0.00004/0.00008,
2657/0.00004/0.00005,
2658/0.00013/0.00002,
2659/0.00004/0.00003,
2660/0.00074/0.00512,
2661/0.00004/0.00003,
2662/0.00004/0.00003,
2663/0.00004/0.00003,
2664/0.00004/0.00003,
2665/0.00004/0.00003,
2666/0.00004/0.00005,
2667/0.00004/0.00006,
2668/0.00004/0.00005,
2669/0.00004/0.00003,
2670/0.00004/0.00003,
2671/0.00009/0.00002,
2672/0.00004/0.00003,
2673/0.00139/0.00023,
2674/0.00004/0.00006,
2675/0.00004/0.00037,
2676/0.00009/0.00002,
2677/0.00004/0.00003,
2678/0.00013/0.00006,
2679/0.00004/0.00005,
2680/0.00004/0.00006,
2681/0.00004/0.00009,
2682/0.00004/0.00011,
2683/0.00009/0.00003,
2684/0.00013/0.00002,
2685/0.00009/0.00002,
2686/0.00009/0.00002,
2687/0.00004/0.00005,
2688/0.00004/0.00003,
2689/0.00013/0.00002,
2690/0.00004/0.00003,
2691/0.00004/0.00003,
2692/0.00004/0.00003,
2693/0.00009/0.00002,
2694/0.00004/0.00003,
2695/0.00004/0.00006,
2696/0.00004/0.00008,
2697/0.00004/0.00003,
2698/0.00004/0.00003,
2699/0.00004/0.00003,
2700/0.00009/0.00005,
2701/0.00004/0.00003,
2702/0.00009/0.00002,
2703/0.00009/0.00002,
2704/0.00009/0.00002,
2705/0.00004/0.00003,
2706/0.00004/0.00005,
2707/0.00004/0.00003,
2708/0.00004/0.00003,
2709/0.00004/0.00008,
2710/0.00004/0.00003,
2711/0.00131/0.00006,
2712/0.00013/0.00002,
2713/0.00013/0.00003,
2714/0.00004/0.00005,
2715/0.00004/0.00003,
2716/0.00004/0.00003,
2717/0.00009/0.00002,
2718/0.00004/0.00003,
2719/0.00004/0.00003,
2720/0.00009/0.00002,
2721/0.00009/0.00002,
2722/0.00004/0.00003,
2723/0.00022/0.00006,
2724/0.00004/0.00003,
2725/0.00004/0.00003,
2726/0.00083/0.00272,
2727/0.00004/0.00003,
2728/0.00009/0.00003,
2729/0.00004/0.00005,
2730/0.00009/0.00003,
2731/0.00013/0.00009,
2732/0.00009/0.00002,
2733/0.00004/0.00003,
2734/0.00004/0.00005,
2735/0.00004/0.00003,
2736/0.00026/0.00002,
2737/0.00004/0.00003,
2738/0.00004/0.00012,
2739/0.00009/0.00002,
2740/0.00174/0.00088,
2741/0.00004/0.00003,
2742/0.00013/0.00002,
2743/0.00004/0.00003,
2744/0.00004/0.00005,
2745/0.00009/0.00002,
2746/0.00004/0.00005,
2747/0.00004/0.00003,
2748/0.00004/0.00003,
2749/0.00004/0.00003,
2750/0.00026/0.00002,
2751/0.00004/0.00014,
2752/0.00009/0.00002,
2753/0.00004/0.00006,
2754/0.00004/0.00020,
2755/0.00004/0.00003,
2756/0.00004/0.00003,
2757/0.00004/0.00003,
2758/0.00009/0.00002,
2759/0.00004/0.00003,
2760/0.00052/0.00040,
2761/0.00004/0.00003,
2762/0.00004/0.00003,
2763/0.00004/0.00006,
2764/0.00004/0.00003,
2765/0.00004/0.00011,
2766/0.00004/0.00003,
2767/0.00009/0.00012,
2768/0.00004/0.00003,
2769/0.00004/0.00003,
2770/0.00004/0.00003,
2771/0.00013/0.00008,
2772/0.00009/0.00002,
2773/0.00004/0.00003,
2774/0.00004/0.00003,
2775/0.00004/0.00003,
2776/0.00009/0.00012,
2777/0.00009/0.00002,
2778/0.00183/0.00409,
2779/0.00013/0.00002,
2780/0.00004/0.00005,
2781/0.00009/0.00003,
2782/0.00004/0.00003,
2783/0.00004/0.00006,
2784/0.00004/0.00003,
2785/0.00004/0.00003,
2786/0.00004/0.00003,
2787/0.00004/0.00008,
2788/0.00004/0.00026,
2789/0.00004/0.00003,
2790/0.00004/0.00008,
2791/0.00004/0.00008,
2792/0.00004/0.00003,
2793/0.00013/0.00002,
2794/0.00004/0.00003,
2795/0.00004/0.00011,
2796/0.00009/0.00012,
2797/0.00009/0.00002,
2798/0.00004/0.00003,
2799/0.00004/0.00003,
2800/0.00009/0.00002,
2801/0.00009/0.00048,
2802/0.00004/0.00003,
2803/0.00004/0.00003,
2804/0.00004/0.00005,
2805/0.00004/0.00003,
2806/0.00004/0.00003,
2807/0.00004/0.00005,
2808/0.00004/0.00003,
2809/0.00004/0.00003,
2810/0.00013/0.00002,
2811/0.00004/0.00018,
2812/0.00013/0.00002,
2813/0.00004/0.00014,
2814/0.00004/0.00003,
2815/0.00004/0.00042,
2816/0.00004/0.00003,
2817/0.00004/0.00028,
2818/0.00030/0.00003,
2819/0.00004/0.00006,
2820/0.00013/0.00002,
2821/0.00017/0.00002,
2822/0.00009/0.00002,
2823/0.00004/0.00006,
2824/0.00013/0.00003,
2825/0.00004/0.00009,
2826/0.00004/0.00003,
2827/0.00013/0.00002,
2828/0.00004/0.00006,
2829/0.00030/0.00002,
2830/0.00004/0.00003,
2831/0.00004/0.00012,
2832/0.00004/0.00006,
2833/0.00004/0.00005,
2834/0.00004/0.00003,
2835/0.00004/0.00003,
2836/0.00009/0.00002,
2837/0.00004/0.00003,
2838/0.00004/0.00003,
2839/0.00004/0.00003,
2840/0.00004/0.00003,
2841/0.00009/0.00002,
2842/0.00004/0.00003,
2843/0.00009/0.00002,
2844/0.00039/0.00012,
2845/0.00174/0.00017,
2846/0.00009/0.00002,
2847/0.00004/0.00003,
2848/0.00026/0.00002,
2849/0.00004/0.00006,
2850/0.00004/0.00014,
2851/0.00004/0.00014,
2852/0.00004/0.00003,
2853/0.00004/0.00014,
2854/0.00030/0.00057,
2855/0.00004/0.00003,
2856/0.00009/0.00002,
2857/0.00004/0.00003,
2858/0.00030/0.00002,
2859/0.00004/0.00003,
2860/0.00004/0.00003,
2861/0.00009/0.00002,
2862/0.00004/0.00003,
2863/0.00004/0.00003,
2864/0.00009/0.00012,
2865/0.00004/0.00003,
2866/0.00004/0.00003,
2867/0.00009/0.00002,
2868/0.00004/0.00003,
2869/0.00004/0.00003,
2870/0.00004/0.00003,
2871/0.00004/0.00003,
2872/0.00004/0.00003,
2873/0.00004/0.00003,
2874/0.00009/0.00002,
2875/0.00013/0.00002,
2876/0.00013/0.00002,
2877/0.00004/0.00003,
2878/0.00013/0.00002,
2879/0.00004/0.00005,
2880/0.00004/0.00005,
2881/0.00078/0.00006,
2882/0.00004/0.00014,
2883/0.00004/0.00005,
2884/0.00004/0.00006,
2885/0.00004/0.00003,
2886/0.00009/0.00002,
2887/0.00004/0.00022,
2888/0.00004/0.00003,
2889/0.00004/0.00005,
2890/0.00009/0.00002,
2891/0.00009/0.00002,
2892/0.00017/0.00002,
2893/0.00030/0.00003,
2894/0.00009/0.00002,
2895/0.00004/0.00011,
2896/0.00013/0.00017,
2897/0.00004/0.00003,
2898/0.00004/0.00003,
2899/0.00004/0.00006,
2900/0.00009/0.00002,
2901/0.00004/0.00003,
2902/0.00004/0.00008,
2903/0.00004/0.00003,
2904/0.00009/0.00002,
2905/0.00057/0.00002,
2906/0.00004/0.00003,
2907/0.00004/0.00003,
2908/0.00004/0.00003,
2909/0.00004/0.00003,
2910/0.00004/0.00003,
2911/0.00009/0.00002,
2912/0.00004/0.00003,
2913/0.00004/0.00003,
2914/0.00004/0.00003,
2915/0.00057/0.00154,
2916/0.00004/0.00003,
2917/0.00004/0.00008,
2918/0.00013/0.00002,
2919/0.00044/0.00002,
2920/0.00035/0.00002,
2921/0.00004/0.00011,
2922/0.00009/0.00002,
2923/0.00004/0.00005,
2924/0.00004/0.00022,
2925/0.00004/0.00003,
2926/0.00004/0.00003,
2927/0.00004/0.00003,
2928/0.00004/0.00022,
2929/0.00017/0.00002,
2930/0.00004/0.00003,
2931/0.00004/0.00003,
2932/0.00004/0.00006,
2933/0.00004/0.00005,
2934/0.00004/0.00003,
2935/0.00004/0.00005,
2936/0.00070/0.00005,
2937/0.00004/0.00005,
2938/0.00009/0.00002,
2939/0.00004/0.00003,
2940/0.00009/0.00002,
2941/0.00004/0.00003,
2942/0.00013/0.00002,
2943/0.00004/0.00003,
2944/0.00009/0.00002,
2945/0.00004/0.00003,
2946/0.00004/0.00003,
2947/0.00013/0.00002,
2948/0.00004/0.00003,
2949/0.00009/0.00002,
2950/0.00009/0.00002,
2951/0.00009/0.00002,
2952/0.00004/0.00003,
2953/0.00004/0.00003,
2954/0.00009/0.00002,
2955/0.00004/0.00003,
2956/0.00004/0.00003,
2957/0.00004/0.00003,
2958/0.00004/0.00022,
2959/0.00009/0.00002,
2960/0.00009/0.00002,
2961/0.00004/0.00006,
2962/0.00004/0.00032,
2963/0.00004/0.00003,
2964/0.00070/0.00002,
2965/0.00004/0.00003,
2966/0.00004/0.00003,
2967/0.00109/0.00984,
2968/0.00004/0.00005,
2969/0.00026/0.00005,
2970/0.00009/0.00002,
2971/0.00004/0.00005,
2972/0.00004/0.00003,
2973/0.00004/0.00003,
2974/0.00009/0.00002,
2975/0.00004/0.00003,
2976/0.00004/0.00003,
2977/0.00004/0.00003,
2978/0.00004/0.00003,
2979/0.00004/0.00006,
2980/0.00004/0.00003,
2981/0.00022/0.00002,
2982/0.00009/0.00002,
2983/0.00004/0.00066,
2984/0.00004/0.00003,
2985/0.00030/0.00011,
2986/0.00022/0.00018,
2987/0.00004/0.00003,
2988/0.00004/0.00003,
2989/0.00004/0.00005,
2990/0.00004/0.00003,
2991/0.00009/0.00002,
2992/0.00004/0.00003,
2993/0.00009/0.00002,
2994/0.00004/0.00005,
2995/0.00009/0.00002,
2996/0.00004/0.00008,
2997/0.00004/0.00003,
2998/0.00004/0.00046,
2999/0.00004/0.00003,
3000/0.00004/0.00003,
3001/0.00009/0.00002,
3002/0.00004/0.00014,
3003/0.00004/0.00005,
3004/0.00039/0.00006,
3005/0.00009/0.00003,
3006/0.00026/0.00003,
3007/0.00004/0.00003,
3008/0.00004/0.00003,
3009/0.00004/0.00003,
3010/0.00013/0.00002,
3011/0.00004/0.00011,
3012/0.00004/0.00003,
3013/0.00004/0.00017,
3014/0.00013/0.00002,
3015/0.00004/0.00003,
3016/0.00004/0.00003,
3017/0.00004/0.00005,
3018/0.00004/0.00003,
3019/0.00004/0.00003,
3020/0.00004/0.00003,
3021/0.00013/0.00002,
3022/0.00004/0.00005,
3023/0.00057/0.00002,
3024/0.00009/0.00002,
3025/0.00009/0.00002,
3026/0.00004/0.00003,
3027/0.00048/0.00003,
3028/0.00009/0.00002,
3029/0.00004/0.00003,
3030/0.00004/0.00003,
3031/0.00004/0.00003,
3032/0.00004/0.00003,
3033/0.00009/0.00002,
3034/0.00009/0.00002,
3035/0.00004/0.00003,
3036/0.00004/0.00003,
3037/0.00013/0.00002,
3038/0.00004/0.00003,
3039/0.00004/0.00003,
3040/0.00009/0.00002,
3041/0.00004/0.00003,
3042/0.00009/0.00002,
3043/0.00004/0.00005,
3044/0.00013/0.00014,
3045/0.00009/0.00002,
3046/0.00004/0.00008,
3047/0.00004/0.00012,
3048/0.00109/0.00003,
3049/0.00004/0.00003,
3050/0.00004/0.00003,
3051/0.00004/0.00006,
3052/0.00044/0.00131,
3053/0.00004/0.00003,
3054/0.00004/0.00005,
3055/0.00004/0.00003,
3056/0.00004/0.00005,
3057/0.00004/0.00008,
3058/0.00026/0.00002,
3059/0.00004/0.00005,
3060/0.00004/0.00003,
3061/0.00044/0.00154,
3062/0.00022/0.00002,
3063/0.00004/0.00003,
3064/0.00004/0.00003,
3065/0.00022/0.00005,
3066/0.00009/0.00002,
3067/0.00004/0.00015,
3068/0.00022/0.00002,
3069/0.00004/0.00003,
3070/0.00004/0.00003,
3071/0.00004/0.00009,
3072/0.00004/0.00005,
3073/0.00013/0.00002,
3074/0.00009/0.00002,
3075/0.00004/0.00003,
3076/0.00004/0.00022,
3077/0.00004/0.00003,
3078/0.00004/0.00005,
3079/0.00004/0.00003,
3080/0.00004/0.00003,
3081/0.00004/0.00103,
3082/0.00004/0.00005,
3083/0.00009/0.00011,
3084/0.00009/0.00003,
3085/0.00004/0.00005,
3086/0.00004/0.00008,
3087/0.00009/0.00002,
3088/0.00004/0.00003,
3089/0.00009/0.00002,
3090/0.00004/0.00003,
3091/0.00004/0.00003,
3092/0.00004/0.00003,
3093/0.00004/0.00005,
3094/0.00004/0.00003,
3095/0.00004/0.00005,
3096/0.00009/0.00003,
3097/0.00004/0.00018,
3098/0.00009/0.00002,
3099/0.00009/0.00002,
3100/0.00004/0.00005,
3101/0.00004/0.00003,
3102/0.00004/0.00003,
3103/0.00004/0.00003,
3104/0.00013/0.00002,
3105/0.00004/0.00003,
3106/0.00004/0.00003,
3107/0.00004/0.00003,
3108/0.00004/0.00003,
3109/0.00009/0.00005,
3110/0.00004/0.00003,
3111/0.00004/0.00003,
3112/0.00004/0.00009,
3113/0.00004/0.00040,
3114/0.00004/0.00003,
3115/0.00013/0.00048,
3116/0.00004/0.00003,
3117/0.00004/0.00003,
3118/0.00004/0.00003,
3119/0.00131/0.00008,
3120/0.00009/0.00002,
3121/0.00009/0.00002,
3122/0.00013/0.00006,
3123/0.00013/0.00002,
3124/0.00009/0.00003,
3125/0.00004/0.00003,
3126/0.00004/0.00005,
3127/0.00004/0.00003,
3128/0.00022/0.00002,
3129/0.00004/0.00014,
3130/0.00009/0.00080,
3131/0.00004/0.00003,
3132/0.00004/0.00003,
3133/0.00004/0.00052,
3134/0.00004/0.00003,
3135/0.00017/0.00034,
3136/0.00004/0.00003,
3137/0.00009/0.00002,
3138/0.00004/0.00003,
3139/0.00004/0.00003,
3140/0.00004/0.00003,
3141/0.00004/0.00003,
3142/0.00009/0.00002,
3143/0.00004/0.00003,
3144/0.00004/0.00003,
3145/0.00039/0.00002,
3146/0.00004/0.00008,
3147/0.00004/0.00003,
3148/0.00004/0.00003,
3149/0.00004/0.00006,
3150/0.00004/0.00003,
3151/0.00004/0.00006,
3152/0.00039/0.00075,
3153/0.00004/0.00005,
3154/0.00004/0.00005,
3155/0.00009/0.00002,
3156/0.00009/0.00006,
3157/0.00004/0.00003,
3158/0.00004/0.00003,
3159/0.00004/0.00005,
3160/0.00004/0.00003,
3161/0.00004/0.00003,
3162/0.00004/0.00003,
3163/0.00004/0.00003,
3164/0.00004/0.00005,
3165/0.00009/0.00002,
3166/0.00004/0.00005,
3167/0.00004/0.00009,
3168/0.00004/0.00005,
3169/0.00009/0.00002,
3170/0.00004/0.00011,
3171/0.00004/0.00017,
3172/0.00004/0.00003,
3173/0.00009/0.00002,
3174/0.00004/0.00011,
3175/0.00004/0.00003,
3176/0.00009/0.00002,
3177/0.00004/0.00005,
3178/0.00004/0.00005,
3179/0.00009/0.00015,
3180/0.00061/0.00152,
3181/0.00004/0.00003,
3182/0.00004/0.00003,
3183/0.00004/0.00003,
3184/0.00004/0.00003,
3185/0.00009/0.00002,
3186/0.00004/0.00011,
3187/0.00004/0.00003,
3188/0.00004/0.00003,
3189/0.00013/0.00002,
3190/0.00030/0.00002,
3191/0.00004/0.00012,
3192/0.00113/0.00002,
3193/0.00004/0.00003,
3194/0.00004/0.00005,
3195/0.00004/0.00003,
3196/0.00013/0.00008,
3197/0.00009/0.00002,
3198/0.00013/0.00002,
3199/0.00004/0.00003,
3200/0.00004/0.00009,
3201/0.00004/0.00003,
3202/0.00004/0.00005,
3203/0.00009/0.00002,
3204/0.00004/0.00003,
3205/0.00004/0.00009,
3206/0.00009/0.00002,
3207/0.00009/0.00002,
3208/0.00004/0.00006,
3209/0.00017/0.00002,
3210/0.00026/0.00140,
3211/0.00009/0.00025,
3212/0.00004/0.00003,
3213/0.00004/0.00005,
3214/0.00009/0.00005,
3215/0.00004/0.00003,
3216/0.00004/0.00011,
3217/0.00004/0.00003,
3218/0.00004/0.00005,
3219/0.00009/0.00002,
3220/0.00035/0.00075,
3221/0.00004/0.00014,
3222/0.00004/0.00003,
3223/0.00013/0.00002,
3224/0.00009/0.00002,
3225/0.00009/0.00011,
3226/0.00004/0.00005,
3227/0.00004/0.00003,
3228/0.00004/0.00009,
3229/0.00004/0.00003,
3230/0.00009/0.00002,
3231/0.00004/0.00005,
3232/0.00004/0.00003,
3233/0.00013/0.00002,
3234/0.00004/0.00005,
3235/0.00004/0.00003,
3236/0.00009/0.00002,
3237/0.00009/0.00029,
3238/0.00004/0.00008,
3239/0.00009/0.00002,
3240/0.00004/0.00005,
3241/0.00004/0.00003,
3242/0.00004/0.00003,
3243/0.00004/0.00003,
3244/0.00004/0.00006,
3245/0.00009/0.00002,
3246/0.00035/0.00022,
3247/0.00004/0.00003,
3248/0.00004/0.00029,
3249/0.00004/0.00006,
3250/0.00004/0.00006,
3251/0.00004/0.00003,
3252/0.00004/0.00006,
3253/0.00004/0.00003,
3254/0.00004/0.00003,
3255/0.00004/0.00003,
3256/0.00035/0.00002,
3257/0.00013/0.00002,
3258/0.00004/0.00008,
3259/0.00004/0.00003,
3260/0.00131/0.00426,
3261/0.00004/0.00005,
3262/0.00017/0.00002,
3263/0.00004/0.00005,
3264/0.00044/0.00283,
3265/0.00004/0.00005,
3266/0.00009/0.00002,
3267/0.00009/0.00014,
3268/0.00004/0.00003,
3269/0.00004/0.00005,
3270/0.00004/0.00003,
3271/0.00004/0.00003,
3272/0.00004/0.00005,
3273/0.00013/0.00002,
3274/0.00004/0.00003,
3275/0.00004/0.00003,
3276/0.00022/0.00002,
3277/0.00009/0.00002,
3278/0.00004/0.00003,
3279/0.00013/0.00002,
3280/0.00004/0.00003,
3281/0.00022/0.00002,
3282/0.00004/0.00009,
3283/0.00004/0.00005,
3284/0.00009/0.00002,
3285/0.00013/0.00002,
3286/0.00004/0.00005,
3287/0.00009/0.00002,
3288/0.00004/0.00008,
3289/0.00009/0.00006,
3290/0.00009/0.00002,
3291/0.00013/0.00002,
3292/0.00004/0.00003,
3293/0.00009/0.00002,
3294/0.00004/0.00005,
3295/0.00004/0.00003,
3296/0.00009/0.00005,
3297/0.00026/0.00003,
3298/0.00004/0.00014,
3299/0.00004/0.00008,
3300/0.00004/0.00003,
3301/0.00004/0.00008,
3302/0.00004/0.00014,
3303/0.00009/0.00002,
3304/0.00004/0.00014,
3305/0.00009/0.00026,
3306/0.00004/0.00015,
3307/0.00004/0.00005,
3308/0.00004/0.00003,
3309/0.00009/0.00002,
3310/0.00004/0.00005,
3311/0.00004/0.00008,
3312/0.00004/0.00003,
3313/0.00004/0.00005,
3314/0.00004/0.00003,
3315/0.00004/0.00003,
3316/0.00004/0.00006,
3317/0.00004/0.00003,
3318/0.00004/0.00003,
3319/0.00009/0.00002,
3320/0.00004/0.00003,
3321/0.00004/0.00003,
3322/0.00004/0.00038,
3323/0.00004/0.00003,
3324/0.00004/0.00003,
3325/0.00004/0.00003,
3326/0.00004/0.00003,
3327/0.00009/0.00002,
3328/0.00004/0.00003,
3329/0.00004/0.00003,
3330/0.00013/0.00006,
3331/0.00004/0.00003,
3332/0.00004/0.00005,
3333/0.00004/0.00286,
3334/0.00004/0.00003,
3335/0.00013/0.00002,
3336/0.00004/0.00005,
3337/0.00004/0.00049,
3338/0.00004/0.00008,
3339/0.00009/0.00018,
3340/0.00004/0.00003,
3341/0.00004/0.00005,
3342/0.00009/0.00002,
3343/0.00004/0.00003,
3344/0.00004/0.00006,
3345/0.00004/0.00003,
3346/0.00004/0.00003,
3347/0.00017/0.00023,
3348/0.00009/0.00002,
3349/0.00004/0.00003,
3350/0.00009/0.00002,
3351/0.00022/0.00148,
3352/0.00013/0.00006,
3353/0.00004/0.00003,
3354/0.00004/0.00003,
3355/0.00004/0.00003,
3356/0.00004/0.00003,
3357/0.00004/0.00003,
3358/0.00004/0.00003,
3359/0.00004/0.00005,
3360/0.00004/0.00003,
3361/0.00004/0.00006,
3362/0.00013/0.00006,
3363/0.00004/0.00003,
3364/0.00004/0.00015,
3365/0.00004/0.00003,
3366/0.00004/0.00008,
3367/0.00026/0.00005,
3368/0.00017/0.00069,
3369/0.00004/0.00028,
3370/0.00004/0.00003,
3371/0.00004/0.00003,
3372/0.00004/0.00006,
3373/0.00004/0.00003,
3374/0.00004/0.00005,
3375/0.00017/0.00002,
3376/0.00004/0.00003,
3377/0.00004/0.00003,
3378/0.00004/0.00009,
3379/0.00026/0.00002,
3380/0.00009/0.00148,
3381/0.00017/0.00005,
3382/0.00004/0.00003,
3383/0.00004/0.00014,
3384/0.00004/0.00003,
3385/0.00009/0.00003,
3386/0.00004/0.00006,
3387/0.00004/0.00011,
3388/0.00004/0.00003,
3389/0.00004/0.00003,
3390/0.00004/0.00003,
3391/0.00004/0.00005,
3392/0.00004/0.00003,
3393/0.00004/0.00003,
3394/0.00004/0.00003,
3395/0.00004/0.00140,
3396/0.00013/0.00002,
3397/0.00009/0.00002,
3398/0.00009/0.00002,
3399/0.00004/0.00005,
3400/0.00004/0.00006,
3401/0.00004/0.00003,
3402/0.00009/0.00002,
3403/0.00017/0.00002,
3404/0.00009/0.00002,
3405/0.00013/0.00002,
3406/0.00004/0.00003,
3407/0.00004/0.00009,
3408/0.00009/0.00002,
3409/0.00004/0.00003,
3410/0.00004/0.00003,
3411/0.00004/0.00005,
3412/0.00004/0.00003,
3413/0.00004/0.00006,
3414/0.00004/0.00005,
3415/0.00004/0.00045,
3416/0.00013/0.00003,
3417/0.00004/0.00003,
3418/0.00004/0.00005,
3419/0.00004/0.00005,
3420/0.00013/0.00006,
3421/0.00004/0.00003,
3422/0.00009/0.00002,
3423/0.00004/0.00003,
3424/0.00070/0.00002,
3425/0.00004/0.00003,
3426/0.00004/0.00003,
3427/0.00009/0.00002,
3428/0.00004/0.00003,
3429/0.00004/0.00005,
3430/0.00004/0.00003,
3431/0.00004/0.00003,
3432/0.00226/0.00020,
3433/0.00004/0.00003,
3434/0.00004/0.00011,
3435/0.00004/0.00005,
3436/0.00013/0.00002,
3437/0.00004/0.00006,
3438/0.00004/0.00003,
3439/0.00004/0.00006,
3440/0.00004/0.00023,
3441/0.00039/0.00014,
3442/0.00004/0.00003,
3443/0.00009/0.00002,
3444/0.00004/0.00003,
3445/0.00004/0.00005,
3446/0.00013/0.00003,
3447/0.00004/0.00003,
3448/0.00004/0.00003,
3449/0.00009/0.00002,
3450/0.00026/0.00002,
3451/0.00004/0.00003,
3452/0.00004/0.00015,
3453/0.00009/0.00002,
3454/0.00004/0.00003,
3455/0.00004/0.00005,
3456/0.00004/0.00003,
3457/0.00004/0.00006,
3458/0.00013/0.00002,
3459/0.00004/0.00006,
3460/0.00009/0.00008,
3461/0.00004/0.00012,
3462/0.00004/0.00003,
3463/0.00004/0.00003,
3464/0.00009/0.00002,
3465/0.00004/0.00003,
3466/0.00017/0.00002,
3467/0.00004/0.00003,
3468/0.00004/0.00003,
3469/0.00004/0.00009,
3470/0.00009/0.00002,
3471/0.00004/0.00006,
3472/0.00004/0.00003,
3473/0.00004/0.00005,
3474/0.00009/0.00002,
3475/0.00004/0.00008,
3476/0.00048/0.00134,
3477/0.00004/0.00005,
3478/0.00004/0.00003,
3479/0.00004/0.00003,
3480/0.00004/0.00003,
3481/0.00004/0.00006,
3482/0.00004/0.00005,
3483/0.00009/0.00003,
3484/0.00004/0.00003,
3485/0.00035/0.00002,
3486/0.00061/0.00002,
3487/0.00009/0.00002,
3488/0.00009/0.00031,
3489/0.00004/0.00023,
3490/0.00004/0.00003,
3491/0.00013/0.00002,
3492/0.00004/0.00005,
3493/0.00004/0.00003,
3494/0.00004/0.00009,
3495/0.00009/0.00005,
3496/0.00004/0.00005,
3497/0.00004/0.00038,
3498/0.00009/0.00002,
3499/0.00004/0.00005,
3500/0.00004/0.00003,
3501/0.00022/0.00009,
3502/0.00004/0.00003,
3503/0.00004/0.00003,
3504/0.00004/0.00005,
3505/0.00004/0.00006,
3506/0.00004/0.00003,
3507/0.00004/0.00005,
3508/0.00004/0.00003,
3509/0.00004/0.00003,
3510/0.00004/0.00005,
3511/0.00004/0.00152,
3512/0.00004/0.00011,
3513/0.00004/0.00005,
3514/0.00009/0.00002,
3515/0.00004/0.00003,
3516/0.00004/0.00003,
3517/0.00004/0.00005,
3518/0.00004/0.00009,
3519/0.00030/0.00002,
3520/0.00004/0.00012,
3521/0.00004/0.00003,
3522/0.00004/0.00005,
3523/0.00009/0.00002,
3524/0.00009/0.00002,
3525/0.00004/0.00003,
3526/0.00044/0.00028,
3527/0.00035/0.00005,
3528/0.00004/0.00003,
3529/0.00009/0.00002,
3530/0.00004/0.00003,
3531/0.00004/0.00003,
3532/0.00017/0.00002,
3533/0.00004/0.00005,
3534/0.00004/0.00003,
3535/0.00004/0.00003,
3536/0.00004/0.00015,
3537/0.00004/0.00006,
3538/0.00004/0.00003,
3539/0.00004/0.00003,
3540/0.00004/0.00003,
3541/0.00004/0.00008,
3542/0.00013/0.00006,
3543/0.00009/0.00002,
3544/0.00004/0.00003,
3545/0.00009/0.00002,
3546/0.00004/0.00003,
3547/0.00004/0.00003,
3548/0.00283/0.00520,
3549/0.00009/0.00009,
3550/0.00035/0.00025,
3551/0.00096/0.00011,
3552/0.00052/0.00009,
3553/0.00004/0.00003,
3554/0.00004/0.00003,
3555/0.00004/0.00003,
3556/0.00004/0.00003,
3557/0.00004/0.00005,
3558/0.00004/0.00032,
3559/0.00009/0.00002,
3560/0.00004/0.00003,
3561/0.00004/0.00003,
3562/0.00013/0.00002,
3563/0.00118/0.00292,
3564/0.00004/0.00003,
3565/0.00009/0.00003,
3566/0.00004/0.00003,
3567/0.00017/0.00012,
3568/0.00039/0.00006,
3569/0.00004/0.00005,
3570/0.00004/0.00003,
3571/0.00004/0.00005,
3572/0.00009/0.00002,
3573/0.00004/0.00006,
3574/0.00004/0.00005,
3575/0.00004/0.00006,
3576/0.00004/0.00003,
3577/0.00004/0.00003,
3578/0.00004/0.00015,
3579/0.00004/0.00003,
3580/0.00004/0.00003,
3581/0.00004/0.00003,
3582/0.00004/0.00003,
3583/0.00009/0.00002,
3584/0.00009/0.00002,
3585/0.00004/0.00003,
3586/0.00017/0.00034,
3587/0.00004/0.00028,
3588/0.00004/0.00003,
3589/0.00004/0.00008,
3590/0.00013/0.00002,
3591/0.00004/0.00005,
3592/0.00004/0.00003,
3593/0.00004/0.00008,
3594/0.00004/0.00003,
3595/0.00004/0.00005,
3596/0.00004/0.00003,
3597/0.00022/0.00002,
3598/0.00004/0.00009,
3599/0.00004/0.00009,
3600/0.00004/0.00003,
3601/0.00013/0.00002,
3602/0.00004/0.00006,
3603/0.00004/0.00003,
3604/0.00013/0.00002,
3605/0.00004/0.00003,
3606/0.00004/0.00012,
3607/0.00004/0.00005,
3608/0.00009/0.00023,
3609/0.00022/0.00003,
3610/0.00004/0.00003,
3611/0.00009/0.00002,
3612/0.00004/0.00005,
3613/0.00004/0.00003,
3614/0.00004/0.00003,
3615/0.00004/0.00003,
3616/0.00004/0.00003,
3617/0.00004/0.00003,
3618/0.00004/0.00003,
3619/0.00004/0.00009,
3620/0.00004/0.00006,
3621/0.00004/0.00003,
3622/0.00004/0.00003,
3623/0.00004/0.00003,
3624/0.00013/0.00003,
3625/0.00004/0.00008,
3626/0.00009/0.00002,
3627/0.00004/0.00006,
3628/0.00009/0.00002,
3629/0.00009/0.00002,
3630/0.00004/0.00005,
3631/0.00004/0.00006,
3632/0.00222/0.00002,
3633/0.00030/0.00005,
3634/0.00004/0.00003,
3635/0.00004/0.00009,
3636/0.00004/0.00003,
3637/0.00004/0.00003,
3638/0.00004/0.00080,
3639/0.00004/0.00003,
3640/0.00026/0.00005,
3641/0.00009/0.00002,
3642/0.00035/0.00003,
3643/0.00004/0.00009,
3644/0.00009/0.00002,
3645/0.00004/0.00003,
3646/0.00004/0.00006,
3647/0.00009/0.00002,
3648/0.00004/0.00011,
3649/0.00004/0.00005,
3650/0.00004/0.00005,
3651/0.00035/0.00002,
3652/0.00004/0.00006,
3653/0.00004/0.00003,
3654/0.00004/0.00015,
3655/0.00004/0.00005,
3656/0.00009/0.00109,
3657/0.00004/0.00003,
3658/0.00004/0.00003,
3659/0.00004/0.00003,
3660/0.00004/0.00003,
3661/0.00022/0.00009,
3662/0.00022/0.00114,
3663/0.00013/0.00031,
3664/0.00004/0.00003,
3665/0.00009/0.00015,
3666/0.00013/0.00002,
3667/0.00009/0.00011,
3668/0.00004/0.00009,
3669/0.00004/0.00003,
3670/0.00004/0.00005,
3671/0.00004/0.00003,
3672/0.00004/0.00003,
3673/0.00004/0.00003,
3674/0.00004/0.00003,
3675/0.00004/0.00003,
3676/0.00004/0.00003,
3677/0.00013/0.00002,
3678/0.00004/0.00003,
3679/0.00004/0.00003,
3680/0.00004/0.00003,
3681/0.00004/0.00003,
3682/0.00022/0.00002,
3683/0.00009/0.00003,
3684/0.00004/0.00006,
3685/0.00004/0.00003,
3686/0.00004/0.00003,
3687/0.00004/0.00017,
3688/0.00004/0.00003,
3689/0.00017/0.00002,
3690/0.00004/0.00003,
3691/0.00009/0.00002,
3692/0.00004/0.00008,
3693/0.00009/0.00002,
3694/0.00004/0.00003,
3695/0.00022/0.00002,
3696/0.00004/0.00005,
3697/0.00004/0.00003,
3698/0.00013/0.00002,
3699/0.00004/0.00003,
3700/0.00065/0.00011,
3701/0.00004/0.00003,
3702/0.00009/0.00002,
3703/0.00004/0.00015,
3704/0.00004/0.00003,
3705/0.00004/0.00023,
3706/0.00004/0.00006,
3707/0.00004/0.00003,
3708/0.00004/0.00003,
3709/0.00022/0.00003,
3710/0.00013/0.00077,
3711/0.00004/0.00005,
3712/0.00004/0.00003,
3713/0.00013/0.00002,
3714/0.00004/0.00011,
3715/0.00004/0.00003,
3716/0.00004/0.00006,
3717/0.00004/0.00003,
3718/0.00004/0.00003,
3719/0.00013/0.00002,
3720/0.00013/0.00002,
3721/0.00004/0.00003,
3722/0.00004/0.00071,
3723/0.00004/0.00003,
3724/0.00009/0.00002,
3725/0.00004/0.00003,
3726/0.00004/0.00005,
3727/0.00004/0.00003,
3728/0.00004/0.00003,
3729/0.00004/0.00017,
3730/0.00009/0.00002,
3731/0.00004/0.00006,
3732/0.00004/0.00006,
3733/0.00004/0.00003,
3734/0.00009/0.00002,
3735/0.00009/0.00002,
3736/0.00004/0.00006,
3737/0.00004/0.00011,
3738/0.00004/0.00003,
3739/0.00004/0.00003,
3740/0.00022/0.00002,
3741/0.00004/0.00003,
3742/0.00017/0.00023,
3743/0.00026/0.00075,
3744/0.00004/0.00006,
3745/0.00052/0.00003,
3746/0.00035/0.00002,
3747/0.00004/0.00003,
3748/0.00004/0.00006,
3749/0.00004/0.00009,
3750/0.00004/0.00008,
3751/0.00026/0.00002,
3752/0.00004/0.00003,
3753/0.00004/0.00006,
3754/0.00009/0.00002,
3755/0.00009/0.00002,
3756/0.00004/0.00008,
3757/0.00013/0.00002,
3758/0.00004/0.00005,
3759/0.00004/0.00005,
3760/0.00004/0.00017,
3761/0.00004/0.00006,
3762/0.00004/0.00003,
3763/0.00009/0.00002,
3764/0.00004/0.00003,
3765/0.00004/0.00003,
3766/0.00004/0.00003,
3767/0.00004/0.00003,
3768/0.00004/0.00005,
3769/0.00009/0.00042,
3770/0.00004/0.00003,
3771/0.00004/0.00003,
3772/0.00009/0.00012,
3773/0.00004/0.00009,
3774/0.00004/0.00006,
3775/0.00004/0.00011,
3776/0.00004/0.00003,
3777/0.00004/0.00003,
3778/0.00004/0.00003,
3779/0.00004/0.00014,
3780/0.00004/0.00005,
3781/0.00009/0.00008,
3782/0.00004/0.00008,
3783/0.00004/0.00003,
3784/0.00022/0.00029,
3785/0.00004/0.00006,
3786/0.00004/0.00003,
3787/0.00004/0.00005,
3788/0.00004/0.00003,
3789/0.00017/0.00263,
3790/0.00052/0.00005,
3791/0.00004/0.00012,
3792/0.00013/0.00002,
3793/0.00004/0.00003,
3794/0.00017/0.00011,
3795/0.00009/0.00002,
3796/0.00004/0.00003,
3797/0.00004/0.00003,
3798/0.00009/0.00002,
3799/0.00009/0.00018,
3800/0.00004/0.00003,
3801/0.00004/0.00003,
3802/0.00004/0.00003,
3803/0.00004/0.00003,
3804/0.00004/0.00003,
3805/0.00009/0.00057,
3806/0.00004/0.00014,
3807/0.00013/0.00002,
3808/0.00009/0.00002,
3809/0.00004/0.00005,
3810/0.00004/0.00008,
3811/0.00004/0.00003,
3812/0.00026/0.00005,
3813/0.00009/0.00005,
3814/0.00004/0.00006,
3815/0.00013/0.00011,
3816/0.00004/0.00003,
3817/0.00004/0.00003,
3818/0.00004/0.00003,
3819/0.00004/0.00003,
3820/0.00004/0.00006,
3821/0.00004/0.00032,
3822/0.00035/0.00002,
3823/0.00009/0.00002,
3824/0.00004/0.00003,
3825/0.00004/0.00015,
3826/0.00009/0.00002,
3827/0.00004/0.00003,
3828/0.00004/0.00003,
3829/0.00009/0.00002,
3830/0.00004/0.00003,
3831/0.00004/0.00003,
3832/0.00022/0.00023,
3833/0.00009/0.00002,
3834/0.00004/0.00003,
3835/0.00013/0.00002,
3836/0.00004/0.00003,
3837/0.00009/0.00002,
3838/0.00004/0.00005,
3839/0.00004/0.00003,
3840/0.00004/0.00003,
3841/0.00004/0.00003,
3842/0.00009/0.00002,
3843/0.00009/0.00002,
3844/0.00004/0.00005,
3845/0.00022/0.00005,
3846/0.00004/0.00005,
3847/0.00004/0.00008,
3848/0.00009/0.00002,
3849/0.00004/0.00005,
3850/0.00004/0.00003,
3851/0.00030/0.00002,
3852/0.00009/0.00002,
3853/0.00004/0.00003,
3854/0.00004/0.00008,
3855/0.00004/0.00003,
3856/0.00061/0.00082,
3857/0.00004/0.00005,
3858/0.00009/0.00002,
3859/0.00004/0.00003,
3860/0.00017/0.00028,
3861/0.00004/0.00003,
3862/0.00004/0.00003,
3863/0.00004/0.00003,
3864/0.00004/0.00077,
3865/0.00009/0.00002,
3866/0.00004/0.00003,
3867/0.00004/0.00198,
3868/0.00013/0.00002,
3869/0.00122/0.00311,
3870/0.00004/0.00003,
3871/0.00009/0.00020,
3872/0.00004/0.00003,
3873/0.00052/0.00002,
3874/0.00013/0.00002,
3875/0.00004/0.00003,
3876/0.00004/0.00003,
3877/0.00004/0.00005,
3878/0.00004/0.00003,
3879/0.00004/0.00003,
3880/0.00004/0.00006,
3881/0.00004/0.00003,
3882/0.00004/0.00003,
3883/0.00013/0.00002,
3884/0.00004/0.00003,
3885/0.00009/0.00008,
3886/0.00009/0.00002,
3887/0.00004/0.00005,
3888/0.00004/0.00003,
3889/0.00030/0.00020,
3890/0.00004/0.00008,
3891/0.00026/0.00052,
3892/0.00004/0.00003,
3893/0.00009/0.00002,
3894/0.00004/0.00005,
3895/0.00004/0.00011,
3896/0.00004/0.00018,
3897/0.00004/0.00005,
3898/0.00004/0.00003,
3899/0.00009/0.00002,
3900/0.00004/0.00003,
3901/0.00004/0.00006,
3902/0.00017/0.00002,
3903/0.00022/0.00002,
3904/0.00009/0.00002,
3905/0.00009/0.00002,
3906/0.00004/0.00003,
3907/0.00009/0.00002,
3908/0.00004/0.00005,
3909/0.00004/0.00003,
3910/0.00004/0.00003,
3911/0.00004/0.00031,
3912/0.00004/0.00003,
3913/0.00009/0.00003,
3914/0.00009/0.00002,
3915/0.00004/0.00005,
3916/0.00004/0.00003,
3917/0.00004/0.00003,
3918/0.00013/0.00002,
3919/0.00004/0.00003,
3920/0.00013/0.00008,
3921/0.00004/0.00005,
3922/0.00004/0.00003,
3923/0.00004/0.00008,
3924/0.00004/0.00003,
3925/0.01262/0.00305,
3926/0.00004/0.00008,
3927/0.00004/0.00003,
3928/0.00009/0.00002,
3929/0.00035/0.00026,
3930/0.00009/0.00002,
3931/0.00009/0.00002,
3932/0.00126/0.00005,
3933/0.00004/0.00003,
3934/0.00035/0.00006,
3935/0.00004/0.00032,
3936/0.00004/0.00003,
3937/0.00004/0.00003,
3938/0.00004/0.00003,
3939/0.00004/0.00003,
3940/0.00017/0.00002,
3941/0.00004/0.00003,
3942/0.00004/0.00003,
3943/0.00004/0.00003,
3944/0.00004/0.00012,
3945/0.00004/0.00003,
3946/0.00009/0.00002,
3947/0.00013/0.00002,
3948/0.00122/0.00009,
3949/0.00004/0.00006,
3950/0.00013/0.00002,
3951/0.00004/0.00003,
3952/0.00004/0.00003,
3953/0.00004/0.00005,
3954/0.00004/0.00012,
3955/0.00009/0.00002,
3956/0.00052/0.00080,
3957/0.00004/0.00003,
3958/0.00004/0.00071,
3959/0.00100/0.00008,
3960/0.00013/0.00002,
3961/0.00004/0.00003,
3962/0.00004/0.00005,
3963/0.00009/0.00002,
3964/0.00200/0.00005,
3965/0.00270/0.00086,
3966/0.00004/0.00003,
3967/0.00009/0.00002,
3968/0.00004/0.00003,
3969/0.00004/0.00003,
3970/0.00004/0.00003,
3971/0.00004/0.00003,
3972/0.00004/0.00003,
3973/0.00004/0.00003,
3974/0.00004/0.00003,
3975/0.00035/0.00012,
3976/0.00013/0.00075,
3977/0.00013/0.00003,
3978/0.00004/0.00003,
3979/0.00009/0.00002,
3980/0.00009/0.00002,
3981/0.00009/0.00002,
3982/0.00009/0.00002,
3983/0.00004/0.00003,
3984/0.00013/0.00002,
3985/0.00004/0.00006,
3986/0.00004/0.00003,
3987/0.00009/0.00003,
3988/0.00004/0.00003,
3989/0.00004/0.00003,
3990/0.00009/0.00002,
3991/0.00017/0.00003,
3992/0.00004/0.00003,
3993/0.00004/0.00003,
3994/0.00004/0.00006,
3995/0.00004/0.00009,
3996/0.00004/0.00005,
3997/0.00004/0.00003,
3998/0.00004/0.00003,
3999/0.00004/0.00003,
4000/0.00004/0.00022,
4001/0.00009/0.00002,
4002/0.00004/0.00003,
4003/0.00004/0.00003,
4004/0.00004/0.00003,
4005/0.00004/0.00003,
4006/0.00004/0.00008,
4007/0.00004/0.00003,
4008/0.00004/0.00003,
4009/0.00004/0.00005,
4010/0.00004/0.00003,
4011/0.00009/0.00014,
4012/0.00004/0.00003,
4013/0.00009/0.00002,
4014/0.00009/0.00002,
4015/0.00004/0.00003,
4016/0.00013/0.00002,
4017/0.00004/0.00003,
4018/0.00004/0.00003,
4019/0.00004/0.00012,
4020/0.00009/0.00002,
4021/0.00004/0.00006,
4022/0.00004/0.00005,
4023/0.00004/0.00003,
4024/0.00004/0.00003,
4025/0.00052/0.00029,
4026/0.00004/0.00008,
4027/0.00009/0.00002,
4028/0.00009/0.00002,
4029/0.00004/0.00003,
4030/0.00004/0.00003,
4031/0.00004/0.00003,
4032/0.00004/0.00017,
4033/0.00004/0.00012,
4034/0.00004/0.00003,
4035/0.00004/0.00003,
4036/0.00004/0.00005,
4037/0.00004/0.00005,
4038/0.00004/0.00003,
4039/0.00004/0.00003,
4040/0.00004/0.00005,
4041/0.00009/0.00006,
4042/0.00004/0.00003,
4043/0.00004/0.00005,
4044/0.00009/0.00002,
4045/0.00004/0.00017,
4046/0.00004/0.00005,
4047/0.00004/0.00018,
4048/0.00004/0.00008,
4049/0.00009/0.00003,
4050/0.00009/0.00002,
4051/0.00157/0.00108,
4052/0.00004/0.00026,
4053/0.00004/0.00003,
4054/0.00004/0.00003,
4055/0.00196/0.00025,
4056/0.00004/0.00003,
4057/0.00022/0.00055,
4058/0.00009/0.00046,
4059/0.00004/0.00005,
4060/0.00004/0.00003,
4061/0.00004/0.00003,
4062/0.00004/0.00006,
4063/0.00013/0.00180,
4064/0.00004/0.00003,
4065/0.00009/0.00002,
4066/0.00004/0.00003,
4067/0.00009/0.00002,
4068/0.00004/0.00003,
4069/0.00004/0.00003,
4070/0.00004/0.00003,
4071/0.00004/0.00035,
4072/0.00004/0.00005,
4073/0.00009/0.00002,
4074/0.00009/0.00006,
4075/0.00004/0.00005,
4076/0.00004/0.00003,
4077/0.00004/0.00003,
4078/0.00004/0.00003,
4079/0.00004/0.00003,
4080/0.00004/0.00003,
4081/0.00004/0.00005,
4082/0.00004/0.00003,
4083/0.00004/0.00014,
4084/0.00065/0.00002,
4085/0.00009/0.00002,
4086/0.00004/0.00003,
4087/0.00004/0.00003,
4088/0.00004/0.00003,
4089/0.00004/0.00003,
4090/0.00004/0.00003,
4091/0.00004/0.00025,
4092/0.00004/0.00005,
4093/0.00004/0.00009,
4094/0.00004/0.00003,
4095/0.00004/0.00003,
4096/0.00004/0.00003,
4097/0.00017/0.00002,
4098/0.00004/0.00009,
4099/0.00004/0.00063,
4100/0.00004/0.00003,
4101/0.00004/0.00003,
4102/0.00004/0.00005,
4103/0.00004/0.00003,
4104/0.00017/0.00002,
4105/0.00009/0.00002,
4106/0.00004/0.00006,
4107/0.00061/0.00002,
4108/0.00030/0.00011,
4109/0.00004/0.00003,
4110/0.00009/0.00002,
4111/0.00004/0.00003,
4112/0.00004/0.00003,
4113/0.00004/0.00005,
4114/0.00013/0.00002,
4115/0.00004/0.00003,
4116/0.00004/0.00003,
4117/0.00004/0.00003,
4118/0.00004/0.00003,
4119/0.00013/0.00002,
4120/0.00004/0.00005,
4121/0.00004/0.00003,
4122/0.00004/0.00003,
4123/0.00013/0.00006,
4124/0.00004/0.00005,
4125/0.00009/0.00009,
4126/0.00004/0.00003,
4127/0.00004/0.00003,
4128/0.00004/0.00003,
4129/0.00004/0.00006,
4130/0.00004/0.00003,
4131/0.00013/0.00011,
4132/0.00004/0.00003,
4133/0.00004/0.00003,
4134/0.00004/0.00003,
4135/0.00004/0.00006,
4136/0.00004/0.00012,
4137/0.00009/0.00009,
4138/0.00448/0.00051,
4139/0.00004/0.00006,
4140/0.00009/0.00072,
4141/0.00026/0.00031,
4142/0.00061/0.00002,
4143/0.00004/0.00003,
4144/0.00017/0.00129,
4145/0.00009/0.00006,
4146/0.00004/0.00003,
4147/0.00009/0.00002,
4148/0.00035/0.00025,
4149/0.00004/0.00003,
4150/0.00009/0.00002,
4151/0.00013/0.00002,
4152/0.00004/0.00003,
4153/0.00009/0.00002,
4154/0.00013/0.00002,
4155/0.00004/0.00031,
4156/0.00004/0.00022,
4157/0.00009/0.00002,
4158/0.00004/0.00012,
4159/0.00004/0.00003,
4160/0.00004/0.00012,
4161/0.00017/0.00006,
4162/0.00009/0.00002,
4163/0.00009/0.00002,
4164/0.00026/0.00002,
4165/0.00004/0.00003,
4166/0.00004/0.00003,
4167/0.00026/0.00020,
4168/0.00004/0.00003,
4169/0.00009/0.00002,
4170/0.00004/0.00003,
4171/0.00004/0.00003,
4172/0.00004/0.00003,
4173/0.00004/0.00003,
4174/0.00004/0.00003,
4175/0.00004/0.00003,
4176/0.00004/0.00017,
4177/0.00009/0.00002,
4178/0.00013/0.00002,
4179/0.00004/0.00029,
4180/0.00009/0.00035,
4181/0.00009/0.00002,
4182/0.00004/0.00003,
4183/0.00004/0.00020,
4184/0.00004/0.00005,
4185/0.00013/0.00002,
4186/0.00004/0.00003,
4187/0.00017/0.00060,
4188/0.00004/0.00005,
4189/0.00004/0.00003,
4190/0.00004/0.00003,
4191/0.00004/0.00012,
4192/0.00004/0.00003,
4193/0.00009/0.00002,
4194/0.00004/0.00005,
4195/0.00009/0.00003,
4196/0.00009/0.00002,
4197/0.00004/0.00014,
4198/0.00017/0.00002,
4199/0.00004/0.00003,
4200/0.00004/0.00003,
4201/0.00004/0.00012,
4202/0.00183/0.00002,
4203/0.00396/0.00080,
4204/0.00004/0.00003,
4205/0.00004/0.00006,
4206/0.00004/0.00003,
4207/0.00057/0.00011,
4208/0.00004/0.00003,
4209/0.00022/0.00005,
4210/0.00004/0.00003,
4211/0.00004/0.00003,
4212/0.00004/0.00003,
4213/0.00004/0.00005,
4214/0.00004/0.00003,
4215/0.00004/0.00003,
4216/0.00004/0.00003,
4217/0.00004/0.00026,
4218/0.00009/0.00002,
4219/0.00004/0.00003,
4220/0.00004/0.00003,
4221/0.00009/0.00002,
4222/0.00013/0.00002,
4223/0.00013/0.00025,
4224/0.00004/0.00006,
4225/0.00004/0.00003,
4226/0.00009/0.00002,
4227/0.00013/0.00002,
4228/0.00004/0.00023,
4229/0.00009/0.00008,
4230/0.00004/0.00003,
4231/0.00013/0.00002,
4232/0.00013/0.00028,
4233/0.00044/0.00003,
4234/0.00013/0.00002,
4235/0.00004/0.00003,
4236/0.00004/0.00015,
4237/0.00004/0.00020,
4238/0.00004/0.00003,
4239/0.00004/0.00003,
4240/0.00004/0.00015,
4241/0.00004/0.00003,
4242/0.00004/0.00003,
4243/0.00009/0.00003,
4244/0.00009/0.00002,
4245/0.00004/0.00009,
4246/0.00004/0.00009,
4247/0.00004/0.00003,
4248/0.00004/0.00003,
4249/0.00004/0.00003,
4250/0.00004/0.00003,
4251/0.00004/0.00003,
4252/0.00004/0.00005,
4253/0.00013/0.00002,
4254/0.00004/0.00003,
4255/0.00013/0.00002,
4256/0.00004/0.00003,
4257/0.00004/0.00003,
4258/0.00009/0.00002,
4259/0.00004/0.00005,
4260/0.00004/0.00005,
4261/0.00013/0.00009,
4262/0.00004/0.00003,
4263/0.00004/0.00003,
4264/0.00004/0.00003,
4265/0.00004/0.00003,
4266/0.00004/0.00034,
4267/0.00009/0.00002,
4268/0.00004/0.00003,
4269/0.00009/0.00002,
4270/0.00004/0.00003,
4271/0.00009/0.00002,
4272/0.00004/0.00063,
4273/0.00004/0.00006,
4274/0.00004/0.00003,
4275/0.00022/0.00020,
4276/0.00004/0.00011,
4277/0.00004/0.00043,
4278/0.00030/0.00003,
4279/0.00009/0.00002,
4280/0.00004/0.00008,
4281/0.00004/0.00005,
4282/0.00004/0.00006,
4283/0.00009/0.00052,
4284/0.00004/0.00009,
4285/0.00004/0.00003,
4286/0.00004/0.00003,
4287/0.00004/0.00003,
4288/0.00004/0.00006,
4289/0.00004/0.00009,
4290/0.00004/0.00006,
4291/0.00004/0.00006,
4292/0.00004/0.00003,
4293/0.00004/0.00005,
4294/0.00004/0.00003,
4295/0.00009/0.00002,
4296/0.00004/0.00003,
4297/0.00004/0.00003,
4298/0.00004/0.00003,
4299/0.00004/0.00005,
4300/0.00030/0.00005,
4301/0.00013/0.00002,
4302/0.00004/0.00005,
4303/0.00004/0.00006,
4304/0.00004/0.00011,
4305/0.00004/0.00008,
4306/0.00004/0.00009,
4307/0.00009/0.00002,
4308/0.00004/0.00003,
4309/0.00004/0.00003,
4310/0.00030/0.00002,
4311/0.00004/0.00005,
4312/0.00013/0.00002,
4313/0.00004/0.00003,
4314/0.00004/0.00005,
4315/0.00004/0.00005,
4316/0.00004/0.00003,
4317/0.00004/0.00003,
4318/0.00004/0.00003,
4319/0.00004/0.00003,
4320/0.00004/0.00003,
4321/0.00035/0.00100,
4322/0.00004/0.00009,
4323/0.00004/0.00011,
4324/0.00004/0.00006,
4325/0.00004/0.00005,
4326/0.00009/0.00003,
4327/0.00004/0.00003,
4328/0.00009/0.00002,
4329/0.00004/0.00005,
4330/0.00009/0.00042,
4331/0.00013/0.00002,
4332/0.00013/0.00002,
4333/0.00004/0.00003,
4334/0.00009/0.00002,
4335/0.00004/0.00003,
4336/0.00044/0.00002,
4337/0.00009/0.00002,
4338/0.00013/0.00023,
4339/0.00004/0.00008,
4340/0.00004/0.00009,
4341/0.00004/0.00012,
4342/0.00004/0.00003,
4343/0.00004/0.00031,
4344/0.00009/0.00002,
4345/0.00004/0.00003,
4346/0.00004/0.00003,
4347/0.00048/0.00014,
4348/0.00017/0.00002,
4349/0.00004/0.00003,
4350/0.00004/0.00006,
4351/0.00004/0.00008,
4352/0.00004/0.00003,
4353/0.00004/0.00006,
4354/0.00004/0.00003,
4355/0.00004/0.00003,
4356/0.00013/0.00002,
4357/0.00004/0.00005,
4358/0.00004/0.00003,
4359/0.00113/0.00069,
4360/0.00004/0.00005,
4361/0.00004/0.00003,
4362/0.00013/0.00002,
4363/0.00004/0.00003,
4364/0.00009/0.00002,
4365/0.00004/0.00045,
4366/0.00004/0.00003,
4367/0.00004/0.00005,
4368/0.00004/0.00003,
4369/0.00009/0.00052,
4370/0.00004/0.00003,
4371/0.00013/0.00005,
4372/0.00740/0.00377,
4373/0.00004/0.00003,
4374/0.00004/0.00008,
4375/0.00004/0.00003,
4376/0.00004/0.00003,
4377/0.00004/0.00003,
4378/0.00013/0.00002,
4379/0.00004/0.00005,
4380/0.00004/0.00034,
4381/0.00022/0.00006,
4382/0.00004/0.00034,
4383/0.00009/0.00065,
4384/0.00004/0.00003,
4385/0.00013/0.00002,
4386/0.00022/0.00002,
4387/0.00004/0.00006,
4388/0.00004/0.00005,
4389/0.00004/0.00003,
4390/0.00004/0.00005,
4391/0.00009/0.00002,
4392/0.00004/0.00003,
4393/0.00009/0.00002,
4394/0.00004/0.00003,
4395/0.00004/0.00003,
4396/0.00004/0.00005,
4397/0.00009/0.00003,
4398/0.00013/0.00002,
4399/0.00004/0.00003,
4400/0.00004/0.00003,
4401/0.00004/0.00060,
4402/0.00004/0.00003,
4403/0.00009/0.00005,
4404/0.00004/0.00003,
4405/0.00044/0.00002,
4406/0.00004/0.00008,
4407/0.00009/0.00023,
4408/0.00048/0.00002,
4409/0.00004/0.00003,
4410/0.00004/0.00005,
4411/0.00004/0.00003,
4412/0.00013/0.00002,
4413/0.00004/0.00003,
4414/0.00013/0.00005,
4415/0.00004/0.00003,
4416/0.00004/0.00003,
4417/0.00096/0.00018,
4418/0.00004/0.00003,
4419/0.00004/0.00003,
4420/0.00004/0.00014,
4421/0.00004/0.00011,
4422/0.00009/0.00002,
4423/0.00048/0.00003,
4424/0.00004/0.00009,
4425/0.00004/0.00003,
4426/0.00013/0.00002,
4427/0.00004/0.00005,
4428/0.00004/0.00005,
4429/0.00009/0.00003,
4430/0.00004/0.00003,
4431/0.00004/0.00003,
4432/0.00004/0.00014,
4433/0.00004/0.00015,
4434/0.00013/0.00006,
4435/0.00026/0.00002,
4436/0.00004/0.00003,
4437/0.00035/0.00002,
4438/0.00004/0.00003,
4439/0.00013/0.00018,
4440/0.00004/0.00003,
4441/0.00004/0.00003,
4442/0.00004/0.00003,
4443/0.00009/0.00002,
4444/0.00004/0.00005,
4445/0.01114/0.02436,
4446/0.00004/0.00003,
4447/0.00004/0.00003,
4448/0.00004/0.00006,
4449/0.00004/0.00005,
4450/0.00004/0.00003,
4451/0.00013/0.00151,
4452/0.00004/0.00003,
4453/0.00004/0.00003,
4454/0.00004/0.00005,
4455/0.00004/0.00003,
4456/0.00004/0.00003,
4457/0.00013/0.00014,
4458/0.00004/0.00057,
4459/0.00004/0.00009,
4460/0.00004/0.00003,
4461/0.00004/0.00005,
4462/0.00004/0.00003,
4463/0.00004/0.00003,
4464/0.00004/0.00003,
4465/0.00004/0.00006,
4466/0.00004/0.00003,
4467/0.00257/0.00005,
4468/0.00004/0.00003,
4469/0.00004/0.00003,
4470/0.00004/0.00009,
4471/0.00044/0.00048,
4472/0.00009/0.00002,
4473/0.00013/0.00005,
4474/0.00009/0.00002,
4475/0.00004/0.00003,
4476/0.00004/0.00003,
4477/0.00004/0.00006,
4478/0.00004/0.00003,
4479/0.00004/0.00003,
4480/0.00004/0.00003,
4481/0.00009/0.00002,
4482/0.00004/0.00003,
4483/0.00009/0.00002,
4484/0.00004/0.00003,
4485/0.00009/0.00002,
4486/0.00065/0.00002,
4487/0.00004/0.00003,
4488/0.00022/0.00002,
4489/0.00004/0.00003,
4490/0.00004/0.00003,
4491/0.00004/0.00003,
4492/0.00004/0.00003,
4493/0.00009/0.00002,
4494/0.00009/0.00002,
4495/0.00013/0.00005,
4496/0.00044/0.00005,
4497/0.00004/0.00005,
4498/0.00026/0.00186,
4499/0.00013/0.00014,
4500/0.00004/0.00003,
4501/0.00004/0.00005,
4502/0.00009/0.00002,
4503/0.00009/0.00002,
4504/0.00004/0.00008,
4505/0.00004/0.00003,
4506/0.00004/0.00006,
4507/0.00004/0.00014,
4508/0.00030/0.00002,
4509/0.00004/0.00003,
4510/0.00004/0.00008,
4511/0.00004/0.00003,
4512/0.00004/0.00003,
4513/0.00013/0.00002,
4514/0.00004/0.00020,
4515/0.00022/0.00002,
4516/0.00004/0.00006,
4517/0.00004/0.00017,
4518/0.00004/0.00003,
4519/0.00004/0.00003,
4520/0.00004/0.00003,
4521/0.00004/0.00003,
4522/0.00004/0.00006,
4523/0.00004/0.00005,
4524/0.00004/0.00005,
4525/0.00004/0.00003,
4526/0.00004/0.00005,
4527/0.00004/0.00003,
4528/0.00004/0.00003,
4529/0.00004/0.00031,
4530/0.00004/0.00003,
4531/0.00030/0.00008,
4532/0.00013/0.00002,
4533/0.00004/0.00003,
4534/0.00004/0.00006,
4535/0.00087/0.00002,
4536/0.00004/0.00003,
4537/0.00004/0.00003,
4538/0.00004/0.00003,
4539/0.00009/0.00006,
4540/0.00009/0.00005,
4541/0.00004/0.00003,
4542/0.00004/0.00003,
4543/0.00004/0.00015,
4544/0.00004/0.00003,
4545/0.00013/0.00006,
4546/0.00004/0.00005,
4547/0.00052/0.00003,
4548/0.00017/0.00003,
4549/0.00004/0.00003,
4550/0.00004/0.00003,
4551/0.00004/0.00005,
4552/0.00004/0.00018,
4553/0.00004/0.00018,
4554/0.00004/0.00003,
4555/0.00004/0.00012,
4556/0.00004/0.00003,
4557/0.00004/0.00014,
4558/0.00009/0.00002,
4559/0.00109/0.00189,
4560/0.00017/0.00002,
4561/0.00009/0.00003,
4562/0.00004/0.00003,
4563/0.00004/0.00003,
4564/0.00004/0.00009,
4565/0.00009/0.00002,
4566/0.00004/0.00009,
4567/0.00009/0.00005,
4568/0.00004/0.00003,
4569/0.00009/0.00002,
4570/0.00004/0.00003,
4571/0.00009/0.00003,
4572/0.00004/0.00003,
4573/0.00017/0.00002,
4574/0.00004/0.00003,
4575/0.00004/0.00005,
4576/0.00004/0.00014,
4577/0.00013/0.00002,
4578/0.00004/0.00003,
4579/0.00017/0.00002,
4580/0.00004/0.00003,
4581/0.00004/0.00003,
4582/0.00013/0.00002,
4583/0.00013/0.00002,
4584/0.00004/0.00006,
4585/0.00009/0.00002,
4586/0.00004/0.00011,
4587/0.00022/0.00002,
4588/0.00004/0.00005,
4589/0.00009/0.00123,
4590/0.00013/0.00006,
4591/0.00004/0.00003,
4592/0.00100/0.00149,
4593/0.00004/0.00005,
4594/0.00004/0.00003,
4595/0.00004/0.00011,
4596/0.00004/0.00005,
4597/0.00004/0.00003,
4598/0.00004/0.00005,
4599/0.00004/0.00003,
4600/0.00004/0.00003,
4601/0.00004/0.00003,
4602/0.00009/0.00002,
4603/0.00004/0.00003,
4604/0.00009/0.00002,
4605/0.00061/0.00002,
4606/0.00004/0.00003,
4607/0.00004/0.00031,
4608/0.00009/0.00002,
4609/0.00004/0.00174,
4610/0.00009/0.00002,
4611/0.00009/0.00003,
4612/0.00009/0.00002,
4613/0.00004/0.00003,
4614/0.00004/0.00005,
4615/0.00013/0.00002,
4616/0.00026/0.00014,
4617/0.00509/0.00309,
4618/0.00009/0.00002,
4619/0.00017/0.00002,
4620/0.00026/0.00005,
4621/0.00004/0.00003,
4622/0.00004/0.00005,
4623/0.00004/0.00003,
4624/0.00004/0.00005,
4625/0.00004/0.00012,
4626/0.00004/0.00006,
4627/0.00013/0.00002,
4628/0.00004/0.00006,
4629/0.00004/0.00006,
4630/0.00004/0.00003,
4631/0.00004/0.00003,
4632/0.00004/0.00005,
4633/0.00004/0.00003,
4634/0.00004/0.00003,
4635/0.00004/0.00003,
4636/0.00004/0.00012,
4637/0.00004/0.00006,
4638/0.00004/0.00003,
4639/0.00004/0.00003,
4640/0.00026/0.00002,
4641/0.00004/0.00005,
4642/0.00004/0.00003,
4643/0.00009/0.00002,
4644/0.00004/0.00003,
4645/0.00013/0.00002,
4646/0.00004/0.00003,
4647/0.00013/0.00002,
4648/0.00009/0.00003,
4649/0.00009/0.00002,
4650/0.00004/0.00003,
4651/0.00004/0.00008,
4652/0.00013/0.00002,
4653/0.00004/0.00005,
4654/0.00004/0.00003,
4655/0.00004/0.00020,
4656/0.00004/0.00018,
4657/0.00009/0.00002,
4658/0.00004/0.00017,
4659/0.00004/0.00003,
4660/0.00004/0.00003,
4661/0.00004/0.00003,
4662/0.00004/0.00003,
4663/0.00004/0.00005,
4664/0.00004/0.00003,
4665/0.00013/0.00002,
4666/0.00004/0.00003,
4667/0.00009/0.00105,
4668/0.00004/0.00003,
4669/0.00017/0.00003,
4670/0.00004/0.00003,
4671/0.00004/0.00005,
4672/0.00009/0.00002,
4673/0.00004/0.00005,
4674/0.00004/0.00003,
4675/0.00004/0.00029,
4676/0.00004/0.00003,
4677/0.00004/0.00003,
4678/0.00004/0.00003,
4679/0.00013/0.00002,
4680/0.00004/0.00003,
4681/0.00004/0.00006,
4682/0.00004/0.00003,
4683/0.00009/0.00002,
4684/0.00009/0.00002,
4685/0.00022/0.00074,
4686/0.00178/0.00008,
4687/0.00017/0.00002,
4688/0.00087/0.00097,
4689/0.00009/0.00002,
4690/0.00009/0.00002,
4691/0.00004/0.00003,
4692/0.00004/0.00022,
4693/0.00004/0.00008,
4694/0.00004/0.00006,
4695/0.00004/0.00031,
4696/0.00004/0.00005,
4697/0.00009/0.00002,
4698/0.00004/0.00003,
4699/0.00009/0.00002,
4700/0.00004/0.00006,
4701/0.00004/0.00003,
4702/0.00004/0.00003,
4703/0.00017/0.00008,
4704/0.00013/0.00002,
4705/0.00004/0.00006,
4706/0.00004/0.00003,
4707/0.00026/0.00117,
4708/0.00004/0.00009,
4709/0.00004/0.00003,
4710/0.00004/0.00003,
4711/0.00013/0.00011,
4712/0.00004/0.00005,
4713/0.00004/0.00005,
4714/0.00004/0.00012,
4715/0.00009/0.00002,
4716/0.00270/0.00025,
4717/0.00004/0.00003,
4718/0.00004/0.00003,
4719/0.00004/0.00003,
4720/0.00004/0.00003,
4721/0.00004/0.00006,
4722/0.00009/0.00002,
4723/0.00017/0.00158,
4724/0.00004/0.00003,
4725/0.00004/0.00003,
4726/0.00004/0.00003,
4727/0.00004/0.00003,
4728/0.00004/0.00005,
4729/0.00009/0.00002,
4730/0.00004/0.00003,
4731/0.00004/0.00003,
4732/0.00004/0.00003,
4733/0.00004/0.00005,
4734/0.00004/0.00009,
4735/0.00013/0.00002,
4736/0.00013/0.00002,
4737/0.00013/0.00015,
4738/0.00004/0.00003,
4739/0.00004/0.00022,
4740/0.00004/0.00005,
4741/0.00017/0.00011,
4742/0.00017/0.00002,
4743/0.00004/0.00003,
4744/0.00004/0.00012,
4745/0.00004/0.00005,
4746/0.00004/0.00005,
4747/0.00004/0.00003,
4748/0.00004/0.00005,
4749/0.00004/0.00012,
4750/0.00004/0.00008,
4751/0.00004/0.00005,
4752/0.00009/0.00002,
4753/0.00004/0.00006,
4754/0.00004/0.00003,
4755/0.00004/0.00003,
4756/0.00004/0.00003,
4757/0.00004/0.00003,
4758/0.00004/0.00005,
4759/0.00004/0.00005,
4760/0.00004/0.00005,
4761/0.00013/0.00002,
4762/0.00009/0.00002,
4763/0.00004/0.00005,
4764/0.00004/0.00003,
4765/0.00004/0.00005,
4766/0.00004/0.00005,
4767/0.00004/0.00005,
4768/0.00009/0.00002,
4769/0.00004/0.00006,
4770/0.00004/0.00003,
4771/0.00004/0.00020,
4772/0.00004/0.00003,
4773/0.00004/0.00003,
4774/0.00004/0.00003,
4775/0.00004/0.00003,
4776/0.00057/0.00058,
4777/0.00009/0.00002,
4778/0.00009/0.00002,
4779/0.00009/0.00002,
4780/0.00004/0.00003,
4781/0.00009/0.00002,
4782/0.00009/0.00002,
4783/0.00009/0.00003,
4784/0.00009/0.00002,
4785/0.00004/0.00003,
4786/0.00013/0.00002,
4787/0.00009/0.00002,
4788/0.00004/0.00005,
4789/0.00004/0.00003,
4790/0.00004/0.00008,
4791/0.00004/0.00005,
4792/0.00004/0.00003,
4793/0.00013/0.00002,
4794/0.00009/0.00002,
4795/0.00009/0.00002,
4796/0.00009/0.00002,
4797/0.00004/0.00003,
4798/0.00013/0.00002,
4799/0.00004/0.00006,
4800/0.00004/0.00008,
4801/0.00004/0.00003,
4802/0.00009/0.00002,
4803/0.00004/0.00005,
4804/0.00004/0.00005,
4805/0.00004/0.00003,
4806/0.00004/0.00003,
4807/0.00004/0.00003,
4808/0.00004/0.00008,
4809/0.00004/0.00003,
4810/0.00004/0.00003,
4811/0.00026/0.00002,
4812/0.00004/0.00003,
4813/0.00004/0.00003,
4814/0.00004/0.00003,
4815/0.00004/0.00005,
4816/0.00004/0.00006,
4817/0.00004/0.00003,
4818/0.00004/0.00003,
4819/0.00091/0.00002,
4820/0.00004/0.00003,
4821/0.00009/0.00002,
4822/0.00004/0.00003,
4823/0.00004/0.00005,
4824/0.00004/0.00011,
4825/0.00004/0.00005,
4826/0.00013/0.00002,
4827/0.00013/0.00069,
4828/0.00004/0.00003,
4829/0.00004/0.00005,
4830/0.00009/0.00002,
4831/0.00004/0.00003,
4832/0.00004/0.00003,
4833/0.00004/0.00003,
4834/0.00004/0.00003,
4835/0.00004/0.00005,
4836/0.00004/0.00003,
4837/0.00004/0.00005,
4838/0.00004/0.00006,
4839/0.00004/0.00005,
4840/0.00004/0.00003,
4841/0.00044/0.00002,
4842/0.00004/0.00005,
4843/0.00004/0.00003,
4844/0.00004/0.00003,
4845/0.00004/0.00003,
4846/0.00017/0.00003,
4847/0.00004/0.00003,
4848/0.00004/0.00003,
4849/0.00004/0.00006,
4850/0.00004/0.00011,
4851/0.00009/0.00002,
4852/0.00004/0.00006,
4853/0.00009/0.00002,
4854/0.00004/0.00003,
4855/0.00004/0.00003,
4856/0.00009/0.00008,
4857/0.00004/0.00003,
4858/0.00009/0.00002,
4859/0.00004/0.00012,
4860/0.00004/0.00003,
4861/0.00017/0.00015,
4862/0.00004/0.00005,
4863/0.00004/0.00008,
4864/0.00004/0.00003,
4865/0.00004/0.00003,
4866/0.00017/0.00002,
4867/0.00030/0.00037,
4868/0.00004/0.00003,
4869/0.00013/0.00002,
4870/0.00009/0.00002,
4871/0.00004/0.00005,
4872/0.00004/0.00003,
4873/0.00274/0.00165,
4874/0.00009/0.00017,
4875/0.00004/0.00003,
4876/0.00004/0.00003,
4877/0.00004/0.00005,
4878/0.00004/0.00003,
4879/0.00004/0.00003,
4880/0.00009/0.00002,
4881/0.00004/0.00005,
4882/0.00013/0.00002,
4883/0.00004/0.00005,
4884/0.00004/0.00006,
4885/0.00013/0.00002,
4886/0.00004/0.00011,
4887/0.00009/0.00002,
4888/0.00004/0.00005,
4889/0.00004/0.00003,
4890/0.00004/0.00011,
4891/0.00004/0.00003,
4892/0.00004/0.00003,
4893/0.00009/0.00002,
4894/0.00004/0.00003,
4895/0.00004/0.00003,
4896/0.00004/0.00005,
4897/0.00004/0.00005,
4898/0.00004/0.00008,
4899/0.00004/0.00008,
4900/0.00004/0.00005,
4901/0.00004/0.00003,
4902/0.00004/0.00006,
4903/0.00004/0.00003,
4904/0.00004/0.00005,
4905/0.00004/0.00006,
4906/0.00004/0.00003,
4907/0.00013/0.00002,
4908/0.00009/0.00002,
4909/0.00004/0.00003,
4910/0.00022/0.00002,
4911/0.00004/0.00005,
4912/0.00009/0.00002,
4913/0.00009/0.00002,
4914/0.00004/0.00003,
4915/0.00013/0.00042,
4916/0.00004/0.00003,
4917/0.00004/0.00003,
4918/0.00004/0.00031,
4919/0.00009/0.00002,
4920/0.00017/0.00002,
4921/0.00004/0.00003,
4922/0.00004/0.00003,
4923/0.00004/0.00012,
4924/0.00035/0.00002,
4925/0.00004/0.00003,
4926/0.00004/0.00009,
4927/0.00004/0.00005,
4928/0.00004/0.00003,
4929/0.00004/0.00005,
4930/0.00004/0.00008,
4931/0.00009/0.00002,
4932/0.00004/0.00003,
4933/0.00004/0.00008,
4934/0.00004/0.00005,
4935/0.00004/0.00005,
4936/0.00009/0.00002,
4937/0.00004/0.00003,
4938/0.00009/0.00002,
4939/0.00004/0.00003,
4940/0.00004/0.00006,
4941/0.00013/0.00005,
4942/0.00004/0.00011,
4943/0.00004/0.00012,
4944/0.00004/0.00003,
4945/0.00009/0.00002,
4946/0.00004/0.00003,
4947/0.00004/0.00003,
4948/0.00004/0.00003,
4949/0.00013/0.00002,
4950/0.00004/0.00003,
4951/0.00004/0.00003,
4952/0.00004/0.00003,
4953/0.00026/0.00009,
4954/0.00013/0.00002,
4955/0.00004/0.00003,
4956/0.00022/0.00002,
4957/0.00052/0.00002,
4958/0.00004/0.00003,
4959/0.00009/0.00003,
4960/0.00004/0.00008,
4961/0.00004/0.00008,
4962/0.00004/0.00003,
4963/0.00009/0.00002,
4964/0.00004/0.00003,
4965/0.00004/0.00003,
4966/0.00039/0.00002,
4967/0.00039/0.00012,
4968/0.00004/0.00003,
4969/0.00004/0.00005,
4970/0.00004/0.00003,
4971/0.00004/0.00003,
4972/0.00004/0.00005,
4973/0.00004/0.00008,
4974/0.00004/0.00005,
4975/0.00004/0.00005,
4976/0.00004/0.00003,
4977/0.00004/0.00003,
4978/0.00004/0.00003,
4979/0.00004/0.00003,
4980/0.00004/0.00003,
4981/0.00004/0.00003,
4982/0.00004/0.00003,
4983/0.00013/0.00002,
4984/0.00004/0.00003,
4985/0.00009/0.00002,
4986/0.00004/0.00005,
4987/0.00004/0.00003,
4988/0.00004/0.00005,
4989/0.00004/0.00043,
4990/0.00004/0.00003,
4991/0.00004/0.00003,
4992/0.00004/0.00003,
4993/0.00004/0.00003,
4994/0.00009/0.00002,
4995/0.00004/0.00003,
4996/0.00004/0.00003,
4997/0.00004/0.00003,
4998/0.00766/0.00075,
4999/0.00013/0.00002,
5000/0.00009/0.00002,
5001/0.00004/0.00003,
5002/0.00009/0.00002,
5003/0.00004/0.00003,
5004/0.00004/0.00008,
5005/0.00004/0.00003,
5006/0.00004/0.00003,
5007/0.00004/0.00003,
5008/0.00444/0.00178,
5009/0.00013/0.00072,
5010/0.00009/0.00002,
5011/0.00044/0.00032,
5012/0.00004/0.00003,
5013/0.00004/0.00003,
5014/0.00004/0.00003,
5015/0.00004/0.00003,
5016/0.00009/0.00002,
5017/0.00004/0.00003,
5018/0.00004/0.00003,
5019/0.00004/0.00003,
5020/0.00009/0.00003,
5021/0.00004/0.00029,
5022/0.00004/0.00003,
5023/0.00004/0.00003,
5024/0.00004/0.00003,
5025/0.00004/0.00005,
5026/0.00009/0.00002,
5027/0.00013/0.00002,
5028/0.00004/0.00006,
5029/0.00009/0.00002,
5030/0.00017/0.00015,
5031/0.00004/0.00003,
5032/0.00070/0.00003,
5033/0.00004/0.00009,
5034/0.00009/0.00002,
5035/0.00013/0.00011,
5036/0.00004/0.00011,
5037/0.00009/0.00002,
5038/0.00004/0.00005,
5039/0.00009/0.00002,
5040/0.00013/0.00005,
5041/0.00004/0.00005,
5042/0.00004/0.00003,
5043/0.00004/0.00003,
5044/0.00009/0.00002,
5045/0.00009/0.00038,
5046/0.00009/0.00002,
5047/0.00004/0.00003,
5048/0.00004/0.00003,
5049/0.00004/0.00005,
5050/0.00004/0.00006,
5051/0.00004/0.00005,
5052/0.00013/0.00002,
5053/0.00017/0.00009,
5054/0.00009/0.00025,
5055/0.00004/0.00006,
5056/0.00004/0.00003,
5057/0.00004/0.00003,
5058/0.00044/0.00006,
5059/0.00004/0.00005,
5060/0.00004/0.00005,
5061/0.00004/0.00003,
5062/0.00004/0.00003,
5063/0.00004/0.00006,
5064/0.00004/0.00003,
5065/0.00004/0.00003,
5066/0.00009/0.00002,
5067/0.00004/0.00008,
5068/0.00004/0.00003,
5069/0.00030/0.00012,
5070/0.00004/0.00009,
5071/0.00004/0.00005,
5072/0.00013/0.00002,
5073/0.00013/0.00006,
5074/0.00004/0.00005,
5075/0.00022/0.00005,
5076/0.00009/0.00002,
5077/0.00387/0.00058,
5078/0.00004/0.00003,
5079/0.00009/0.00002,
5080/0.00009/0.00002,
5081/0.00004/0.00003,
5082/0.00004/0.00003,
5083/0.00004/0.00003,
5084/0.00009/0.00002,
5085/0.00004/0.00008,
5086/0.00009/0.00002,
5087/0.00004/0.00003,
5088/0.00004/0.00003,
5089/0.00013/0.00002,
5090/0.00004/0.00003,
5091/0.00004/0.00003,
5092/0.00030/0.00043,
5093/0.00004/0.00005,
5094/0.00004/0.00005,
5095/0.00009/0.00002,
5096/0.00004/0.00003,
5097/0.00009/0.00002,
5098/0.00039/0.00183,
5099/0.00004/0.00003,
5100/0.00013/0.00003,
5101/0.00009/0.00002,
5102/0.00004/0.00003,
5103/0.00004/0.00003,
5104/0.00009/0.00002,
5105/0.00004/0.00003,
5106/0.00135/0.00003,
5107/0.00004/0.00012,
5108/0.00004/0.00009,
5109/0.00004/0.00003,
5110/0.00004/0.00015,
5111/0.00004/0.00003,
5112/0.00004/0.00003,
5113/0.00004/0.00008,
5114/0.00013/0.00002,
5115/0.00009/0.00002,
5116/0.00009/0.00002,
5117/0.00009/0.00005,
5118/0.00004/0.00005,
5119/0.00004/0.00005,
5120/0.00004/0.00003,
5121/0.00009/0.00002,
5122/0.00004/0.00003,
5123/0.00009/0.00002,
5124/0.00004/0.00005,
5125/0.00009/0.00002,
5126/0.00004/0.00017,
5127/0.00026/0.00002,
5128/0.00009/0.00002,
5129/0.00004/0.00003,
5130/0.00022/0.00002,
5131/0.00004/0.00005,
5132/0.00004/0.00005,
5133/0.00052/0.00002,
5134/0.00004/0.00003,
5135/0.00009/0.00117,
5136/0.00004/0.00011,
5137/0.00004/0.00003,
5138/0.00022/0.00018,
5139/0.00004/0.00003,
5140/0.00004/0.00005,
5141/0.00004/0.00005,
5142/0.00017/0.00002,
5143/0.00004/0.00005,
5144/0.00004/0.00005,
5145/0.00017/0.00057,
5146/0.00004/0.00003,
5147/0.00009/0.00002,
5148/0.00004/0.00009,
5149/0.00009/0.00002,
5150/0.00170/0.00426,
5151/0.00004/0.00003,
5152/0.00004/0.00005,
5153/0.00004/0.00003,
5154/0.00004/0.00003,
5155/0.00013/0.00002,
5156/0.00004/0.00003,
5157/0.00004/0.00003,
5158/0.00017/0.00002,
5159/0.00004/0.00014,
5160/0.00004/0.00008,
5161/0.00009/0.00006,
5162/0.00004/0.00003,
5163/0.00004/0.00003,
5164/0.00013/0.00002,
5165/0.00004/0.00003,
5166/0.00004/0.00003,
5167/0.00004/0.00005,
5168/0.00004/0.00003,
5169/0.00009/0.00002,
5170/0.00004/0.00003,
5171/0.00013/0.00002,
5172/0.00004/0.00003,
5173/0.00004/0.00003,
5174/0.00004/0.00003,
5175/0.00004/0.00017,
5176/0.00009/0.00132,
5177/0.00004/0.00011,
5178/0.00013/0.00002,
5179/0.00052/0.00098,
5180/0.00009/0.00005,
5181/0.00022/0.00009,
5182/0.00013/0.00011,
5183/0.00009/0.00002,
5184/0.00009/0.00003,
5185/0.00009/0.00005,
5186/0.00004/0.00003,
5187/0.00004/0.00011,
5188/0.00004/0.00003,
5189/0.00004/0.00003,
5190/0.00004/0.00034,
5191/0.00004/0.00003,
5192/0.00004/0.00005,
5193/0.00004/0.00194,
5194/0.00004/0.00008,
5195/0.00009/0.00002,
5196/0.00004/0.00005,
5197/0.00009/0.00002,
5198/0.00009/0.00003,
5199/0.00004/0.00006,
5200/0.00004/0.00003,
5201/0.00135/0.00014,
5202/0.00004/0.00009,
5203/0.00009/0.00005,
5204/0.00004/0.00003,
5205/0.00004/0.00006,
5206/0.00004/0.00003,
5207/0.00004/0.00008,
5208/0.00004/0.00003,
5209/0.00009/0.00002,
5210/0.00004/0.00005,
5211/0.00004/0.00003,
5212/0.00004/0.00003,
5213/0.00004/0.00003,
5214/0.00004/0.00015,
5215/0.00009/0.00002,
5216/0.00048/0.00372,
5217/0.00009/0.00002,
5218/0.00013/0.00005,
5219/0.00009/0.00002,
5220/0.00004/0.00011,
5221/0.00035/0.00002,
5222/0.00004/0.00005,
5223/0.00004/0.00003,
5224/0.00004/0.00005,
5225/0.00004/0.00003,
5226/0.00013/0.00002,
5227/0.00004/0.00003,
5228/0.00004/0.00003,
5229/0.00004/0.00003,
5230/0.00113/0.00115,
5231/0.00004/0.00003,
5232/0.00004/0.00003,
5233/0.00013/0.00002,
5234/0.00004/0.00038,
5235/0.00017/0.00031,
5236/0.00022/0.00002,
5237/0.00004/0.00003,
5238/0.00004/0.00005,
5239/0.00004/0.00003,
5240/0.00004/0.00003,
5241/0.00004/0.00003,
5242/0.00057/0.00003,
5243/0.00013/0.00002,
5244/0.00004/0.00003,
5245/0.00009/0.00002,
5246/0.00004/0.00003,
5247/0.00004/0.00003,
5248/0.00004/0.00018,
5249/0.00013/0.00002,
5250/0.00009/0.00002,
5251/0.00004/0.00003,
5252/0.00004/0.00003,
5253/0.00026/0.00002,
5254/0.00004/0.00005,
5255/0.00004/0.00003,
5256/0.00004/0.00008,
5257/0.00061/0.00009,
5258/0.00004/0.00006,
5259/0.00004/0.00003,
5260/0.00004/0.00003,
5261/0.00004/0.00003,
5262/0.00030/0.00005,
5263/0.00004/0.00006,
5264/0.00004/0.00012,
5265/0.00013/0.00003,
5266/0.00013/0.00002,
5267/0.00004/0.00005,
5268/0.00004/0.00008,
5269/0.00009/0.00002,
5270/0.00004/0.00003,
5271/0.00004/0.00003,
5272/0.00004/0.00017,
5273/0.00004/0.00003,
5274/0.00004/0.00005,
5275/0.00004/0.00003,
5276/0.00004/0.00003,
5277/0.00004/0.00003,
5278/0.00004/0.00005,
5279/0.00009/0.00008,
5280/0.00009/0.00002,
5281/0.00113/0.00200,
5282/0.00004/0.00003,
5283/0.00004/0.00003,
5284/0.00004/0.00003,
5285/0.00004/0.00005,
5286/0.00004/0.00005,
5287/0.00009/0.00002,
5288/0.00004/0.00003,
5289/0.00004/0.00006,
5290/0.00013/0.00002,
5291/0.00004/0.00006,
5292/0.00004/0.00003,
5293/0.00004/0.00005,
5294/0.00004/0.00009,
5295/0.00004/0.00003,
5296/0.00004/0.00009,
5297/0.00004/0.00003,
5298/0.00009/0.00002,
5299/0.00004/0.00005,
5300/0.00004/0.00005,
5301/0.00004/0.00003,
5302/0.00009/0.00009,
5303/0.00004/0.00003,
5304/0.00004/0.00014,
5305/0.00004/0.00005,
5306/0.00009/0.00002,
5307/0.00004/0.00003,
5308/0.00022/0.00002,
5309/0.00004/0.00003,
5310/0.00004/0.00003,
5311/0.00004/0.00003,
5312/0.00004/0.00003,
5313/0.00004/0.00003,
5314/0.00004/0.00003,
5315/0.00004/0.00005,
5316/0.00083/0.00002,
5317/0.00013/0.00002,
5318/0.00004/0.00005,
5319/0.00004/0.00003,
5320/0.00013/0.00002,
5321/0.00035/0.00002,
5322/0.00083/0.00002,
5323/0.00004/0.00005,
5324/0.00004/0.00003,
5325/0.00004/0.00005,
5326/0.00013/0.00002,
5327/0.00004/0.00003,
5328/0.00004/0.00003,
5329/0.00004/0.00003,
5330/0.00009/0.00002,
5331/0.00004/0.00008,
5332/0.00009/0.00002,
5333/0.00004/0.00006,
5334/0.00004/0.00003,
5335/0.00004/0.00008,
5336/0.00004/0.00003,
5337/0.00013/0.00066,
5338/0.00017/0.00006,
5339/0.00004/0.00014,
5340/0.00026/0.00023,
5341/0.00026/0.00002,
5342/0.00087/0.00018,
5343/0.00004/0.00022,
5344/0.00004/0.00009,
5345/0.00004/0.00003,
5346/0.00004/0.00014,
5347/0.00004/0.00003,
5348/0.00004/0.00005,
5349/0.00009/0.00018,
5350/0.00009/0.00072,
5351/0.00004/0.00009,
5352/0.00004/0.00008,
5353/0.00009/0.00002,
5354/0.00004/0.00006,
5355/0.00013/0.00002,
5356/0.00009/0.00002,
5357/0.00004/0.00006,
5358/0.00004/0.00009,
5359/0.00004/0.00008,
5360/0.00013/0.00006,
5361/0.00004/0.00008,
5362/0.00004/0.00003,
5363/0.00009/0.00002,
5364/0.00009/0.00002,
5365/0.00004/0.00003,
5366/0.00004/0.00048,
5367/0.00009/0.00005,
5368/0.00004/0.00003,
5369/0.00017/0.00125,
5370/0.00004/0.00015,
5371/0.00035/0.00003,
5372/0.00009/0.00002,
5373/0.00009/0.00012,
5374/0.00004/0.00005,
5375/0.00004/0.00005,
5376/0.00004/0.00003,
5377/0.00004/0.00003,
5378/0.00004/0.00012,
5379/0.00004/0.00003,
5380/0.00009/0.00002,
5381/0.00030/0.00066,
5382/0.00004/0.00005,
5383/0.00004/0.00003,
5384/0.00004/0.00003,
5385/0.00004/0.00125,
5386/0.00009/0.00002,
5387/0.00004/0.00012,
5388/0.00009/0.00022,
5389/0.00009/0.00002,
5390/0.00004/0.00003,
5391/0.00004/0.00003,
5392/0.00004/0.00003,
5393/0.00004/0.00003,
5394/0.00004/0.00018,
5395/0.00013/0.00002,
5396/0.00004/0.00003,
5397/0.00004/0.00017,
5398/0.00004/0.00003,
5399/0.00004/0.00003,
5400/0.00004/0.00008,
5401/0.00004/0.00003,
5402/0.00009/0.00005,
5403/0.00004/0.00003,
5404/0.00017/0.00002,
5405/0.00004/0.00003,
5406/0.00065/0.00002,
5407/0.00004/0.00006,
5408/0.00009/0.00006,
5409/0.00065/0.00006,
5410/0.00004/0.00026,
5411/0.00009/0.00002,
5412/0.00004/0.00009,
5413/0.00009/0.00002,
5414/0.00009/0.00002,
5415/0.00009/0.00002,
5416/0.00004/0.00003,
5417/0.00009/0.00002,
5418/0.00009/0.00002,
5419/0.00004/0.00003,
5420/0.00026/0.00140,
5421/0.00013/0.00008,
5422/0.00013/0.00002,
5423/0.00004/0.00003,
5424/0.00009/0.00002,
5425/0.00009/0.00003,
5426/0.00004/0.00009,
5427/0.00004/0.00003,
5428/0.00009/0.00002,
5429/0.00004/0.00003,
5430/0.00004/0.00006,
5431/0.00004/0.00006,
5432/0.00030/0.00052,
5433/0.00004/0.00003,
5434/0.00126/0.00008,
5435/0.00004/0.00006,
5436/0.00017/0.00002,
5437/0.00004/0.00005,
5438/0.00004/0.00009,
5439/0.00065/0.00049,
5440/0.00004/0.00008,
5441/0.00004/0.00003,
5442/0.00004/0.00003,
5443/0.00004/0.00003,
5444/0.00013/0.00002,
5445/0.00004/0.00003,
5446/0.00009/0.00002,
5447/0.00004/0.00003,
5448/0.00004/0.00003,
5449/0.00017/0.00002,
5450/0.00004/0.00015,
5451/0.00004/0.00003,
5452/0.00004/0.00003,
5453/0.00004/0.00005,
5454/0.00004/0.00006,
5455/0.00004/0.00012,
5456/0.00004/0.00003,
5457/0.00009/0.00002,
5458/0.00004/0.00003,
5459/0.00004/0.00003,
5460/0.00013/0.00002,
5461/0.00004/0.00003,
5462/0.00004/0.00003,
5463/0.00009/0.00002,
5464/0.00004/0.00006,
5465/0.00004/0.00006,
5466/0.00013/0.00002,
5467/0.00004/0.00022,
5468/0.00030/0.00048,
5469/0.00009/0.00002,
5470/0.00017/0.00002,
5471/0.00009/0.00002,
5472/0.00004/0.00003,
5473/0.00009/0.00006,
5474/0.00004/0.00003,
5475/0.00061/0.00002,
5476/0.00004/0.00023,
5477/0.00004/0.00005,
5478/0.00004/0.00003,
5479/0.00004/0.00003,
5480/0.00009/0.00002,
5481/0.00004/0.00003,
5482/0.00013/0.00002,
5483/0.00004/0.00009,
5484/0.00004/0.00003,
5485/0.00004/0.00003,
5486/0.00004/0.00097,
5487/0.00009/0.00002,
5488/0.00004/0.00006,
5489/0.00004/0.00009,
5490/0.00004/0.00003,
5491/0.00004/0.00003,
5492/0.00009/0.00002,
5493/0.00004/0.00003,
5494/0.00096/0.00689,
5495/0.00017/0.00002,
5496/0.00004/0.00003,
5497/0.00004/0.00012,
5498/0.00009/0.00002,
5499/0.00009/0.00003,
5500/0.00004/0.00003,
5501/0.00004/0.00003,
5502/0.00004/0.00003,
5503/0.00004/0.00005,
5504/0.00030/0.00211,
5505/0.00035/0.00002,
5506/0.00004/0.00003,
5507/0.00004/0.00003,
5508/0.00009/0.00002,
5509/0.00004/0.00017,
5510/0.00131/0.00078,
5511/0.00004/0.00003,
5512/0.00004/0.00003,
5513/0.00004/0.00008,
5514/0.00013/0.00002,
5515/0.00004/0.00003,
5516/0.00022/0.00002,
5517/0.00009/0.00005,
5518/0.00004/0.00003,
5519/0.00004/0.00003,
5520/0.00004/0.00003,
5521/0.00004/0.00003,
5522/0.00009/0.00002,
5523/0.00004/0.00003,
5524/0.00004/0.00003,
5525/0.00004/0.00003,
5526/0.00009/0.00002,
5527/0.00004/0.00003,
5528/0.00009/0.00002,
5529/0.00022/0.00035,
5530/0.00004/0.00003,
5531/0.00004/0.00006,
5532/0.00004/0.00018,
5533/0.00004/0.00003,
5534/0.00009/0.00002,
5535/0.00004/0.00003,
5536/0.00004/0.00003,
5537/0.00096/0.00532,
5538/0.00009/0.00002,
5539/0.00004/0.00015,
5540/0.00004/0.00017,
5541/0.00004/0.00003,
5542/0.00004/0.00003,
5543/0.00013/0.00002,
5544/0.00004/0.00003,
5545/0.00004/0.00003,
5546/0.00022/0.00034,
5547/0.00009/0.00002,
5548/0.00009/0.00003,
5549/0.00004/0.00003,
5550/0.00009/0.00002,
5551/0.00004/0.00003,
5552/0.00009/0.00002,
5553/0.00004/0.00003,
5554/0.00004/0.00003,
5555/0.00009/0.00002,
5556/0.00004/0.00003,
5557/0.00004/0.00003,
5558/0.00004/0.00003,
5559/0.00009/0.00002,
5560/0.00004/0.00006,
5561/0.00004/0.00003,
5562/0.00004/0.00003,
5563/0.00004/0.00005,
5564/0.00004/0.00003,
5565/0.00004/0.00026,
5566/0.00009/0.00003,
5567/0.00004/0.00003,
5568/0.00009/0.00003,
5569/0.00017/0.00221,
5570/0.00022/0.00002,
5571/0.00004/0.00003,
5572/0.00009/0.00002,
5573/0.00004/0.00003,
5574/0.00004/0.00003,
5575/0.00004/0.00005,
5576/0.00026/0.00002,
5577/0.00004/0.00005,
5578/0.00013/0.00002,
5579/0.00004/0.00005,
5580/0.00004/0.00003,
5581/0.00004/0.00003,
5582/0.00004/0.00005,
5583/0.00004/0.00003,
5584/0.00009/0.00002,
5585/0.00004/0.00003,
5586/0.00004/0.00003,
5587/0.00004/0.00003,
5588/0.00004/0.00006,
5589/0.00013/0.00003,
5590/0.00009/0.00022,
5591/0.00004/0.00003,
5592/0.00009/0.00002,
5593/0.00004/0.00003,
5594/0.00004/0.00003,
5595/0.00004/0.00003,
5596/0.00004/0.00003,
5597/0.00004/0.00005,
5598/0.00057/0.00108,
5599/0.00004/0.00005,
5600/0.00009/0.00002,
5601/0.00004/0.00003,
5602/0.00004/0.00005,
5603/0.00004/0.00003,
5604/0.00009/0.00002,
5605/0.00009/0.00002,
5606/0.00004/0.00003,
5607/0.00009/0.00002,
5608/0.00009/0.00002,
5609/0.00009/0.00002,
5610/0.00004/0.00005,
5611/0.00004/0.00003,
5612/0.00004/0.00003,
5613/0.00004/0.00003,
5614/0.00009/0.00002,
5615/0.00004/0.00003,
5616/0.00004/0.00003,
5617/0.00004/0.00006,
5618/0.00026/0.00002,
5619/0.00004/0.00005,
5620/0.00004/0.00003,
5621/0.00009/0.00011,
5622/0.00004/0.00003,
5623/0.00013/0.00002,
5624/0.00009/0.00002,
5625/0.00004/0.00003,
5626/0.00004/0.00003,
5627/0.00013/0.00002,
5628/0.00009/0.00002,
5629/0.00022/0.00002,
5630/0.00009/0.00005,
5631/0.00004/0.00003,
5632/0.00004/0.00003,
5633/0.00004/0.00003,
5634/0.00009/0.00002,
5635/0.00017/0.00002,
5636/0.00009/0.00003,
5637/0.00009/0.00140,
5638/0.00009/0.00002,
5639/0.00004/0.00014,
5640/0.00004/0.00003,
5641/0.00004/0.00003,
5642/0.00013/0.00008,
5643/0.00004/0.00005,
5644/0.00009/0.00009,
5645/0.00009/0.00002,
5646/0.00004/0.00006,
5647/0.00004/0.00003,
5648/0.00004/0.00006,
5649/0.00004/0.00003,
5650/0.00009/0.00003,
5651/0.00004/0.00005,
5652/0.00044/0.00161,
5653/0.00026/0.00011,
5654/0.00004/0.00006,
5655/0.00004/0.00003,
5656/0.00004/0.00003,
5657/0.00017/0.00002,
5658/0.00004/0.00003,
5659/0.00013/0.00003,
5660/0.00048/0.00002,
5661/0.00026/0.00002,
5662/0.00004/0.00003,
5663/0.00004/0.00011,
5664/0.00004/0.00005,
5665/0.00004/0.00005,
5666/0.00004/0.00003,
5667/0.00004/0.00003,
5668/0.00009/0.00005,
5669/0.00009/0.00002,
5670/0.00004/0.00014,
5671/0.00009/0.00022,
5672/0.00004/0.00003,
5673/0.00004/0.00011,
5674/0.00039/0.00002,
5675/0.00004/0.00003,
5676/0.00009/0.00003,
5677/0.00004/0.00003,
5678/0.00013/0.00015,
5679/0.00004/0.00003,
5680/0.00004/0.00003,
5681/0.00004/0.00003,
5682/0.00004/0.00026,
5683/0.00004/0.00003,
5684/0.00004/0.00006,
5685/0.00004/0.00008,
5686/0.00009/0.00002,
5687/0.00022/0.00002,
5688/0.00004/0.00005,
5689/0.00004/0.00011,
5690/0.00004/0.00009,
5691/0.00004/0.00003,
5692/0.00004/0.00003,
5693/0.00004/0.00003,
5694/0.00044/0.00014,
5695/0.00004/0.00003,
5696/0.00009/0.00005,
5697/0.00004/0.00003,
5698/0.00004/0.00003,
5699/0.00004/0.00003,
5700/0.00004/0.00003,
5701/0.00004/0.00006,
5702/0.00004/0.00003,
5703/0.00004/0.00003,
5704/0.00004/0.00008,
5705/0.00004/0.00003,
5706/0.00004/0.00003,
5707/0.00004/0.00005,
5708/0.00004/0.00003,
5709/0.00004/0.00003,
5710/0.00009/0.00002,
5711/0.00004/0.00009,
5712/0.00009/0.00002,
5713/0.00013/0.00002,
5714/0.00004/0.00015,
5715/0.00009/0.00002,
5716/0.00004/0.00003,
5717/0.00004/0.00003,
5718/0.00004/0.00003,
5719/0.00009/0.00002,
5720/0.00004/0.00003,
5721/0.00004/0.00003,
5722/0.00004/0.00003,
5723/0.00004/0.00003,
5724/0.00013/0.00002,
5725/0.00009/0.00065,
5726/0.00022/0.00068,
5727/0.00004/0.00003,
5728/0.00009/0.00003,
5729/0.00009/0.00002,
5730/0.00009/0.00005,
5731/0.00035/0.00002,
5732/0.00004/0.00003,
5733/0.00004/0.00005,
5734/0.00009/0.00020,
5735/0.00004/0.00003,
5736/0.00004/0.00008,
5737/0.00004/0.00003,
5738/0.00004/0.00005,
5739/0.00083/0.00003,
5740/0.00004/0.00003,
5741/0.00004/0.00003,
5742/0.00009/0.00003,
5743/0.00004/0.00003,
5744/0.00009/0.00002,
5745/0.00009/0.00002,
5746/0.00009/0.00003,
5747/0.00030/0.00018,
5748/0.00004/0.00005,
5749/0.00004/0.00003,
5750/0.00009/0.00002,
5751/0.00004/0.00003,
5752/0.00004/0.00003,
5753/0.00004/0.00005,
5754/0.00004/0.00003,
5755/0.00004/0.00006,
5756/0.00118/0.00025,
5757/0.00035/0.00002,
5758/0.00009/0.00002,
5759/0.00004/0.00003,
5760/0.00009/0.00002,
5761/0.00039/0.00002,
5762/0.00004/0.00003,
5763/0.00009/0.00002,
5764/0.00004/0.00005,
5765/0.00004/0.00003,
5766/0.00004/0.00011,
5767/0.00004/0.00006,
5768/0.00009/0.00002,
5769/0.00004/0.00003,
5770/0.00004/0.00003,
5771/0.00004/0.00003,
5772/0.00026/0.00014,
5773/0.00004/0.00011,
5774/0.00004/0.00005,
5775/0.00004/0.00003,
5776/0.00030/0.00002,
5777/0.00004/0.00003,
5778/0.00009/0.00002,
5779/0.00004/0.00006,
5780/0.00004/0.00005,
5781/0.00004/0.00015,
5782/0.00004/0.00006,
5783/0.00004/0.00003,
5784/0.00004/0.00003,
5785/0.00004/0.00012,
5786/0.00004/0.00020,
5787/0.00009/0.00002,
5788/0.00004/0.00012,
5789/0.00004/0.00009,
5790/0.00004/0.00003,
5791/0.00035/0.00106,
5792/0.00017/0.00002,
5793/0.00009/0.00002,
5794/0.00009/0.00006,
5795/0.00004/0.00003,
5796/0.00004/0.00006,
5797/0.00004/0.00105,
5798/0.00004/0.00005,
5799/0.00004/0.00006,
5800/0.00004/0.00029,
5801/0.00004/0.00003,
5802/0.00004/0.00003,
5803/0.00004/0.00003,
5804/0.00009/0.00002,
5805/0.00004/0.00003,
5806/0.00004/0.00003,
5807/0.00009/0.00002,
5808/0.00009/0.00002,
5809/0.00004/0.00003,
5810/0.00087/0.00526,
5811/0.00004/0.00003,
5812/0.00022/0.00002,
5813/0.00004/0.00003,
5814/0.00004/0.00003,
5815/0.00013/0.00002,
5816/0.00004/0.00003,
5817/0.00004/0.00006,
5818/0.00004/0.00003,
5819/0.00057/0.00049,
5820/0.00030/0.00018,
5821/0.00009/0.00002,
5822/0.00004/0.00003,
5823/0.00004/0.00003,
5824/0.00004/0.00003,
5825/0.00004/0.00003,
5826/0.00004/0.00003,
5827/0.00009/0.00002,
5828/0.00004/0.00003,
5829/0.00004/0.00005,
5830/0.00122/0.00005,
5831/0.00004/0.00017,
5832/0.00009/0.00005,
5833/0.00004/0.00003,
5834/0.00004/0.00005,
5835/0.00004/0.00025,
5836/0.00004/0.00005,
5837/0.00004/0.00003,
5838/0.00004/0.00003,
5839/0.00009/0.00002,
5840/0.00004/0.00003,
5841/0.00004/0.00008,
5842/0.00009/0.00029,
5843/0.00004/0.00003,
5844/0.00004/0.00003,
5845/0.00004/0.00005,
5846/0.00004/0.00006,
5847/0.00004/0.00029,
5848/0.00017/0.00002,
5849/0.00248/0.00002,
5850/0.00013/0.00002,
5851/0.00009/0.00002,
5852/0.00004/0.00011,
5853/0.00030/0.00002,
5854/0.00004/0.00003,
5855/0.00004/0.00006,
5856/0.00004/0.00006,
5857/0.00004/0.00003,
5858/0.00004/0.00005,
5859/0.00004/0.00003,
5860/0.00004/0.00003,
5861/0.00022/0.00003,
5862/0.00004/0.00003,
5863/0.00004/0.00003,
5864/0.00004/0.00003,
5865/0.00004/0.00005,
5866/0.00004/0.00003,
5867/0.00013/0.00002,
5868/0.00044/0.00005,
5869/0.00013/0.00002,
5870/0.00004/0.00012,
5871/0.00009/0.00002,
5872/0.00061/0.00003,
5873/0.00004/0.00003,
5874/0.00004/0.00005,
5875/0.00004/0.00005,
5876/0.00004/0.00003,
5877/0.00009/0.00003,
5878/0.00009/0.00002,
5879/0.00670/0.00634,
5880/0.00004/0.00003,
5881/0.00004/0.00003,
5882/0.00004/0.00003,
5883/0.00009/0.00005,
5884/0.00004/0.00003,
5885/0.00004/0.00003,
5886/0.00004/0.00009,
5887/0.00026/0.00002,
5888/0.00013/0.00002,
5889/0.00004/0.00005,
5890/0.00004/0.00003,
5891/0.00004/0.00003,
5892/0.00035/0.00002,
5893/0.00004/0.00005,
5894/0.00026/0.00002,
5895/0.00004/0.00003,
5896/0.00004/0.00003,
5897/0.00009/0.00031,
5898/0.00004/0.00003,
5899/0.00004/0.00003,
5900/0.00004/0.00003,
5901/0.00013/0.00003,
5902/0.00004/0.00003,
5903/0.00004/0.00003,
5904/0.00004/0.00003,
5905/0.00004/0.00003,
5906/0.00004/0.00003,
5907/0.00004/0.00003,
5908/0.00004/0.00003,
5909/0.00017/0.00002,
5910/0.00009/0.00003,
5911/0.00022/0.00002,
5912/0.00009/0.00002,
5913/0.00004/0.00003,
5914/0.00004/0.00003,
5915/0.00004/0.00003,
5916/0.00004/0.00003,
5917/0.00004/0.00003,
5918/0.00013/0.00005,
5919/0.00004/0.00005,
5920/0.00009/0.00002,
5921/0.00004/0.00005,
5922/0.00009/0.00002,
5923/0.00009/0.00002,
5924/0.00022/0.00005,
5925/0.00009/0.00002,
5926/0.00004/0.00005,
5927/0.00004/0.00003,
5928/0.00013/0.00002,
5929/0.00004/0.00003,
5930/0.00009/0.00051,
5931/0.00017/0.00028,
5932/0.00035/0.00002,
5933/0.00004/0.00003,
5934/0.00004/0.00003,
5935/0.00013/0.00002,
5936/0.00004/0.00003,
5937/0.00004/0.00003,
5938/0.00004/0.00008,
5939/0.00004/0.00005,
5940/0.00009/0.00168,
5941/0.00004/0.00003,
5942/0.00009/0.00002,
5943/0.00013/0.00012,
5944/0.00009/0.00003,
5945/0.00004/0.00005,
5946/0.00009/0.00005,
5947/0.00004/0.00003,
5948/0.00004/0.00003,
5949/0.00004/0.00008,
5950/0.00004/0.00006,
5951/0.00009/0.00002,
5952/0.00009/0.00103,
5953/0.00004/0.00005,
5954/0.00048/0.00012,
5955/0.00004/0.00003,
5956/0.00004/0.00005,
5957/0.00004/0.00003,
5958/0.00004/0.00005,
5959/0.00004/0.00003,
5960/0.00004/0.00003,
5961/0.00030/0.00002,
5962/0.00004/0.00005,
5963/0.00004/0.00011,
5964/0.00004/0.00003,
5965/0.00009/0.00002,
5966/0.00004/0.00003,
5967/0.00004/0.00003,
5968/0.00026/0.00002,
5969/0.00004/0.00003,
5970/0.00004/0.00003,
5971/0.00009/0.00002,
5972/0.00013/0.00009,
5973/0.00004/0.00003,
5974/0.00004/0.00003,
5975/0.00004/0.00009,
5976/0.00009/0.00005,
5977/0.00004/0.00003,
5978/0.00104/0.00005,
5979/0.00004/0.00011,
5980/0.00004/0.00083,
5981/0.00004/0.00009,
5982/0.00004/0.00003,
5983/0.00013/0.00002,
5984/0.00004/0.00029,
5985/0.00004/0.00003,
5986/0.00004/0.00003,
5987/0.00004/0.00003,
5988/0.00004/0.00006,
5989/0.00004/0.00003,
5990/0.00004/0.00005,
5991/0.00004/0.00006,
5992/0.00004/0.00005,
5993/0.00004/0.00040,
5994/0.00022/0.00002,
5995/0.00004/0.00003,
5996/0.00004/0.00003,
5997/0.00004/0.00009,
5998/0.00004/0.00062,
5999/0.00035/0.00002,
6000/0.00004/0.00003,
6001/0.00013/0.00002,
6002/0.00004/0.00009,
6003/0.00004/0.00008,
6004/0.00004/0.00003,
6005/0.00004/0.00006,
6006/0.00009/0.00062,
6007/0.00004/0.00003,
6008/0.00009/0.00002,
6009/0.00004/0.00003,
6010/0.00009/0.00002,
6011/0.00017/0.00003,
6012/0.00004/0.00012,
6013/0.00004/0.00003,
6014/0.00004/0.00009,
6015/0.00004/0.00005,
6016/0.00004/0.00003,
6017/0.00004/0.00003,
6018/0.00004/0.00003,
6019/0.00009/0.00003,
6020/0.00004/0.00031,
6021/0.00004/0.00005,
6022/0.00009/0.00002,
6023/0.00004/0.00003,
6024/0.00004/0.00003,
6025/0.00004/0.00003,
6026/0.00004/0.00003,
6027/0.00065/0.00003,
6028/0.00004/0.00005,
6029/0.00575/0.00018,
6030/0.00009/0.00002,
6031/0.00004/0.00003,
6032/0.00004/0.00003,
6033/0.00004/0.00003,
6034/0.00009/0.00146,
6035/0.00004/0.00006,
6036/0.00004/0.00003,
6037/0.00048/0.00002,
6038/0.00004/0.00003,
6039/0.00017/0.00002,
6040/0.00009/0.00002,
6041/0.00004/0.00003,
6042/0.00004/0.00003,
6043/0.00004/0.00005,
6044/0.00039/0.00003,
6045/0.00004/0.00003,
6046/0.00004/0.00003,
6047/0.00004/0.00003,
6048/0.00004/0.00003,
6049/0.00004/0.00003,
6050/0.00004/0.00003,
6051/0.00013/0.00002,
6052/0.00004/0.00005,
6053/0.00004/0.00003,
6054/0.00035/0.00002,
6055/0.00004/0.00005,
6056/0.00004/0.00003,
6057/0.00004/0.00005,
6058/0.00279/0.00368,
6059/0.00004/0.00003,
6060/0.00004/0.00003,
6061/0.00004/0.00003,
6062/0.00009/0.00002,
6063/0.00013/0.00002,
6064/0.00004/0.00006,
6065/0.00004/0.00023,
6066/0.00009/0.00006,
6067/0.00004/0.00005,
6068/0.00026/0.00285,
6069/0.00004/0.00003,
6070/0.00004/0.00009,
6071/0.00004/0.00003,
6072/0.00004/0.00009,
6073/0.00004/0.00003,
6074/0.00004/0.00003,
6075/0.00004/0.00003,
6076/0.00004/0.00005,
6077/0.00009/0.00002,
6078/0.00004/0.00009,
6079/0.00139/0.00002,
6080/0.00017/0.00006,
6081/0.00004/0.00006,
6082/0.00004/0.00003,
6083/0.00004/0.00006,
6084/0.00004/0.00009,
6085/0.00004/0.00034,
6086/0.00009/0.00003,
6087/0.00004/0.00006,
6088/0.00009/0.00002,
6089/0.00009/0.00002,
6090/0.00004/0.00005,
6091/0.00004/0.00003,
6092/0.00004/0.00005,
6093/0.00004/0.00005,
6094/0.00004/0.00003,
6095/0.00013/0.00002,
6096/0.00004/0.00003,
6097/0.00004/0.00005,
6098/0.00009/0.00002,
6099/0.00004/0.00003,
6100/0.00009/0.00002,
6101/0.00009/0.00002,
6102/0.00009/0.00002,
6103/0.00061/0.00268,
6104/0.00004/0.00003,
6105/0.00013/0.00002,
6106/0.00004/0.00005,
6107/0.00004/0.00015,
6108/0.00004/0.00003,
6109/0.00004/0.00003,
6110/0.00013/0.00002,
6111/0.00004/0.00003,
6112/0.00004/0.00011,
6113/0.00257/0.00366,
6114/0.00013/0.00002,
6115/0.00004/0.00005,
6116/0.00004/0.00003,
6117/0.00004/0.00003,
6118/0.00004/0.00006,
6119/0.00013/0.00011,
6120/0.00009/0.00002,
6121/0.00004/0.00003,
6122/0.00004/0.00006,
6123/0.00030/0.00020,
6124/0.00004/0.00005,
6125/0.00009/0.00002,
6126/0.00004/0.00003,
6127/0.00004/0.00003,
6128/0.00004/0.00011,
6129/0.00009/0.00012,
6130/0.00057/0.00002,
6131/0.00004/0.00005,
6132/0.00013/0.00002,
6133/0.00004/0.00003,
6134/0.00004/0.00003,
6135/0.00004/0.00017,
6136/0.00004/0.00003,
6137/0.00009/0.00003,
6138/0.00004/0.00006,
6139/0.00004/0.00003,
6140/0.00004/0.00003,
6141/0.00004/0.00003,
6142/0.00017/0.00002,
6143/0.00004/0.00006,
6144/0.00004/0.00003,
6145/0.00022/0.00011,
6146/0.00004/0.00003,
6147/0.00004/0.00003,
6148/0.00004/0.00008,
6149/0.00004/0.00003,
6150/0.00009/0.00002,
6151/0.00009/0.00002,
6152/0.00009/0.00002,
6153/0.00004/0.00003,
6154/0.00009/0.00020,
6155/0.00004/0.00003,
6156/0.00004/0.00003,
6157/0.00004/0.00009,
6158/0.00004/0.00009,
6159/0.00004/0.00003,
6160/0.00013/0.00002,
6161/0.00004/0.00011,
6162/0.00039/0.00005,
6163/0.00004/0.00003,
6164/0.00004/0.00003,
6165/0.00009/0.00005,
6166/0.00004/0.00003,
6167/0.00009/0.00002,
6168/0.00118/0.00052,
6169/0.00004/0.00003,
6170/0.00009/0.00002,
6171/0.00004/0.00003,
6172/0.00004/0.00055,
6173/0.00009/0.00009,
6174/0.00009/0.00008,
6175/0.00004/0.00003,
6176/0.00017/0.00002,
6177/0.00004/0.00003,
6178/0.00004/0.00003,
6179/0.00013/0.00002,
6180/0.00004/0.00005,
6181/0.00004/0.00003,
6182/0.00009/0.00002,
6183/0.00004/0.00003,
6184/0.00004/0.00003,
6185/0.00004/0.00005,
6186/0.00004/0.00005,
6187/0.00009/0.00002,
6188/0.00004/0.00005,
6189/0.00004/0.00005,
6190/0.00192/0.00003,
6191/0.00004/0.00009,
6192/0.00004/0.00006,
6193/0.00004/0.00003,
6194/0.00004/0.00003,
6195/0.00009/0.00002,
6196/0.00004/0.00005,
6197/0.00004/0.00003,
6198/0.00004/0.00011,
6199/0.00004/0.00018,
6200/0.00004/0.00022,
6201/0.00004/0.00003,
6202/0.00004/0.00003,
6203/0.00009/0.00003,
6204/0.00004/0.00006,
6205/0.00009/0.00002,
6206/0.00009/0.00003,
6207/0.00004/0.00005,
6208/0.00004/0.00003,
6209/0.00004/0.00006,
6210/0.00004/0.00003,
6211/0.00004/0.00003,
6212/0.00004/0.00003,
6213/0.00004/0.00003,
6214/0.00004/0.00003,
6215/0.00004/0.00022,
6216/0.00009/0.00002,
6217/0.00004/0.00006,
6218/0.00026/0.00002,
6219/0.00004/0.00003,
6220/0.00004/0.00003,
6221/0.00004/0.00003,
6222/0.00004/0.00060,
6223/0.00004/0.00003,
6224/0.00009/0.00002,
6225/0.00004/0.00017,
6226/0.00004/0.00006,
6227/0.00004/0.00003,
6228/0.00004/0.00003,
6229/0.00004/0.00003,
6230/0.00004/0.00003,
6231/0.00004/0.00005,
6232/0.00009/0.00002,
6233/0.00004/0.00003,
6234/0.00004/0.00011,
6235/0.00004/0.00005,
6236/0.00009/0.00006,
6237/0.00004/0.00003,
6238/0.00009/0.00017,
6239/0.00009/0.00002,
6240/0.00009/0.00002,
6241/0.00013/0.00002,
6242/0.00004/0.00003,
6243/0.00004/0.00003,
6244/0.00004/0.00003,
6245/0.00013/0.00002,
6246/0.00004/0.00005,
6247/0.00004/0.00006,
6248/0.00004/0.00005,
6249/0.00004/0.00003,
6250/0.00004/0.00005,
6251/0.00004/0.00006,
6252/0.00013/0.00003,
6253/0.00004/0.00005,
6254/0.00009/0.00002,
6255/0.00004/0.00003,
6256/0.00009/0.00069,
6257/0.00009/0.00005,
6258/0.00009/0.00005,
6259/0.00022/0.00002,
6260/0.00004/0.00005,
6261/0.00052/0.00002,
6262/0.00004/0.00012,
6263/0.00009/0.00002,
6264/0.00004/0.00005,
6265/0.00104/0.00003,
6266/0.00009/0.00002,
6267/0.00013/0.00032,
6268/0.00017/0.00003,
6269/0.00009/0.00002,
6270/0.00009/0.00002,
6271/0.00004/0.00003,
6272/0.00009/0.00002,
6273/0.00004/0.00003,
6274/0.00004/0.00005,
6275/0.00009/0.00002,
6276/0.00004/0.00043,
6277/0.00017/0.00012,
6278/0.00004/0.00003,
6279/0.00004/0.00003,
6280/0.00004/0.00003,
6281/0.00009/0.00002,
6282/0.00004/0.00008,
6283/0.00004/0.00003,
6284/0.00009/0.00002,
6285/0.00004/0.00003,
6286/0.00017/0.00011,
6287/0.00004/0.00003,
6288/0.00004/0.00005,
6289/0.00004/0.00003,
6290/0.00004/0.00003,
6291/0.00004/0.00006,
6292/0.00009/0.00005,
6293/0.00035/0.00002,
6294/0.00013/0.00002,
6295/0.00009/0.00002,
6296/0.00004/0.00011,
6297/0.00004/0.00003,
6298/0.00009/0.00002,
6299/0.00004/0.00006,
6300/0.00004/0.00005,
6301/0.00004/0.00003,
6302/0.00004/0.00006,
6303/0.00004/0.00005,
6304/0.00004/0.00005,
6305/0.00192/0.00089,
6306/0.00004/0.00003,
6307/0.00004/0.00003,
6308/0.00026/0.00089,
6309/0.00004/0.00003,
6310/0.00013/0.00002,
6311/0.00004/0.00003,
6312/0.00205/0.00075,
6313/0.00004/0.00003,
6314/0.00013/0.00002,
6315/0.00013/0.00002,
6316/0.00009/0.00002,
6317/0.00004/0.00003,
6318/0.00009/0.00002,
6319/0.00004/0.00005,
6320/0.00004/0.00005,
6321/0.00004/0.00003,
6322/0.00004/0.00003,
6323/0.00004/0.00003,
6324/0.00004/0.00009,
6325/0.00004/0.00003,
6326/0.00013/0.00002,
6327/0.00074/0.00002,
6328/0.00004/0.00003,
6329/0.00009/0.00005,
6330/0.00030/0.00020,
6331/0.00004/0.00003,
6332/0.00009/0.00002,
6333/0.00004/0.00005,
6334/0.00004/0.00020,
6335/0.00004/0.00005,
6336/0.00004/0.00003,
6337/0.00009/0.00002,
6338/0.00004/0.00003,
6339/0.00009/0.00002,
6340/0.00004/0.00003,
6341/0.00004/0.00005,
6342/0.00009/0.00002,
6343/0.00004/0.00017,
6344/0.00004/0.00003,
6345/0.00013/0.00002,
6346/0.00004/0.00005,
6347/0.00004/0.00008,
6348/0.00004/0.00005,
6349/0.00004/0.00003,
6350/0.00013/0.00002,
6351/0.00004/0.00003,
6352/0.00004/0.00005,
6353/0.00009/0.00002,
6354/0.00004/0.00005,
6355/0.00004/0.00003,
6356/0.00004/0.00003,
6357/0.00004/0.00003,
6358/0.00004/0.00003,
6359/0.00004/0.00005,
6360/0.00004/0.00003,
6361/0.00013/0.00002,
6362/0.00004/0.00003,
6363/0.00004/0.00003,
6364/0.00004/0.00006,
6365/0.00100/0.00017,
6366/0.00009/0.00002,
6367/0.00009/0.00005,
6368/0.00004/0.00005,
6369/0.00004/0.00003,
6370/0.00004/0.00003,
6371/0.00004/0.00003,
6372/0.00035/0.00005,
6373/0.00009/0.00002,
6374/0.00004/0.00003,
6375/0.00009/0.00002,
6376/0.00004/0.00006,
6377/0.00004/0.00003,
6378/0.00004/0.00005,
6379/0.00004/0.00005,
6380/0.00004/0.00006,
6381/0.00004/0.00006,
6382/0.00004/0.00008,
6383/0.00004/0.00008,
6384/0.00004/0.00054,
6385/0.00126/0.00002,
6386/0.00039/0.00002,
6387/0.00004/0.00008,
6388/0.00004/0.00003,
6389/0.00004/0.00005,
6390/0.00013/0.00002,
6391/0.00009/0.00074,
6392/0.00013/0.00008,
6393/0.00004/0.00005,
6394/0.00004/0.00006,
6395/0.00096/0.00169,
6396/0.00004/0.00003,
6397/0.00009/0.00058,
6398/0.00009/0.00040,
6399/0.00004/0.00008,
6400/0.00004/0.00003,
6401/0.00013/0.00002,
6402/0.00013/0.00002,
6403/0.00004/0.00003,
6404/0.00004/0.00005,
6405/0.00004/0.00003,
6406/0.00009/0.00003,
6407/0.00009/0.00002,
6408/0.00004/0.00003,
6409/0.00009/0.00002,
6410/0.00009/0.00002,
6411/0.00004/0.00003,
6412/0.00030/0.00003,
6413/0.00009/0.00006,
6414/0.00004/0.00006,
6415/0.00004/0.00008,
6416/0.00004/0.00014,
6417/0.00030/0.00005,
6418/0.00057/0.00012,
6419/0.00004/0.00035,
6420/0.00004/0.00011,
6421/0.00004/0.00005,
6422/0.00004/0.00003,
6423/0.00004/0.00003,
6424/0.00004/0.00003,
6425/0.00004/0.00003,
6426/0.00004/0.00003,
6427/0.00144/0.00002,
6428/0.00004/0.00003,
6429/0.00009/0.00002,
6430/0.00009/0.00002,
6431/0.00009/0.00002,
6432/0.00004/0.00003,
6433/0.00004/0.00077,
6434/0.00004/0.00017,
6435/0.00004/0.00005,
6436/0.00004/0.00003,
6437/0.00013/0.00002,
6438/0.00004/0.00003,
6439/0.00013/0.00002,
6440/0.00004/0.00003,
6441/0.00004/0.00003,
6442/0.00013/0.00002,
6443/0.00009/0.00002,
6444/0.00004/0.00003,
6445/0.00009/0.00002,
6446/0.00004/0.00005,
6447/0.00004/0.00017,
6448/0.00004/0.00003,
6449/0.00004/0.00092,
6450/0.00004/0.00003,
6451/0.00004/0.00003,
6452/0.00004/0.00009,
6453/0.00009/0.00002,
6454/0.00004/0.00003,
6455/0.00017/0.00008,
6456/0.00004/0.00005,
6457/0.00004/0.00003,
6458/0.00004/0.00006,
6459/0.00004/0.00014,
6460/0.00004/0.00008,
6461/0.00009/0.00002,
6462/0.00030/0.00002,
6463/0.00004/0.00003,
6464/0.00004/0.00011,
6465/0.00004/0.00005,
6466/0.00013/0.00002,
6467/0.00009/0.00002,
6468/0.00004/0.00003,
6469/0.00009/0.00015,
6470/0.00004/0.00006,
6471/0.00004/0.00003,
6472/0.00009/0.00002,
6473/0.00004/0.00040,
6474/0.00017/0.00002,
6475/0.00009/0.00002,
6476/0.00004/0.00022,
6477/0.00004/0.00003,
6478/0.00004/0.00005,
6479/0.00004/0.00012,
6480/0.00009/0.00003,
6481/0.00004/0.00005,
6482/0.00009/0.00003,
6483/0.00296/0.01023,
6484/0.00004/0.00005,
6485/0.00009/0.00018,
6486/0.00004/0.00003,
6487/0.00096/0.00002,
6488/0.00004/0.00003,
6489/0.00030/0.00002,
6490/0.00009/0.00043,
6491/0.00009/0.00002,
6492/0.00004/0.00003,
6493/0.00009/0.00002,
6494/0.00004/0.00003,
6495/0.00004/0.00003,
6496/0.00004/0.00005,
6497/0.00017/0.00002,
6498/0.00004/0.00003,
6499/0.00009/0.00002,
6500/0.00004/0.00005,
6501/0.00022/0.00002,
6502/0.00004/0.00003,
6503/0.00004/0.00003,
6504/0.00004/0.00003,
6505/0.00004/0.00005,
6506/0.00004/0.00006,
6507/0.00004/0.00003,
6508/0.00004/0.00003,
6509/0.00004/0.00003,
6510/0.00009/0.00002,
6511/0.00004/0.00003,
6512/0.00004/0.00003,
6513/0.00004/0.00003,
6514/0.00004/0.00003,
6515/0.00004/0.00003,
6516/0.00009/0.00002,
6517/0.00004/0.00003,
6518/0.00004/0.00003,
6519/0.00004/0.00003,
6520/0.00009/0.00002,
6521/0.00004/0.00003,
6522/0.00009/0.00003,
6523/0.00004/0.00008,
6524/0.00004/0.00008,
6525/0.00004/0.00003,
6526/0.00009/0.00002,
6527/0.00004/0.00003,
6528/0.00004/0.00003,
6529/0.00004/0.00003,
6530/0.00013/0.00002,
6531/0.00004/0.00003,
6532/0.00009/0.00009,
6533/0.00004/0.00005,
6534/0.00004/0.00003,
6535/0.00004/0.00003,
6536/0.00004/0.00040,
6537/0.00004/0.00003,
6538/0.00004/0.00003,
6539/0.00009/0.00002,
6540/0.00004/0.00003,
6541/0.00004/0.00015,
6542/0.00009/0.00008,
6543/0.00009/0.00002,
6544/0.00009/0.00003,
6545/0.00004/0.00080,
6546/0.00004/0.00005,
6547/0.00004/0.00003,
6548/0.00004/0.00003,
6549/0.00013/0.00115,
6550/0.00004/0.00026,
6551/0.00009/0.00002,
6552/0.00004/0.00003,
6553/0.00118/0.00085,
6554/0.00004/0.00003,
6555/0.00044/0.00002,
6556/0.00004/0.00011,
6557/0.00004/0.00003,
6558/0.00009/0.00002,
6559/0.00004/0.00003,
6560/0.00004/0.00003,
6561/0.00004/0.00003,
6562/0.00009/0.00002,
6563/0.00004/0.00003,
6564/0.00004/0.00003,
6565/0.00004/0.00003,
6566/0.00004/0.00003,
6567/0.00004/0.00003,
6568/0.00004/0.00014,
6569/0.00004/0.00003,
6570/0.00009/0.00003,
6571/0.00004/0.00005,
6572/0.00004/0.00003,
6573/0.00004/0.00025,
6574/0.00009/0.00002,
6575/0.00004/0.00003,
6576/0.00004/0.00003,
6577/0.00457/0.00228,
6578/0.00004/0.00003,
6579/0.00004/0.00003,
6580/0.00004/0.00003,
6581/0.00004/0.00005,
6582/0.00009/0.00025,
6583/0.00004/0.00003,
6584/0.00017/0.00002,
6585/0.00013/0.00002,
6586/0.00004/0.00003,
6587/0.00004/0.00006,
6588/0.00004/0.00005,
6589/0.00004/0.00014,
6590/0.00004/0.00005,
6591/0.00009/0.00002,
6592/0.00004/0.00003,
6593/0.00009/0.00002,
6594/0.00004/0.00003,
6595/0.00009/0.00002,
6596/0.00004/0.00009,
6597/0.00004/0.00003,
6598/0.00004/0.00003,
6599/0.00004/0.00003,
6600/0.00004/0.00003,
6601/0.00004/0.00003,
6602/0.00004/0.00005,
6603/0.00009/0.00002,
6604/0.00004/0.00009,
6605/0.00004/0.00003,
6606/0.00057/0.00002,
6607/0.00009/0.00002,
6608/0.00004/0.00003,
6609/0.00004/0.00009,
6610/0.00004/0.00003,
6611/0.00004/0.00003,
6612/0.00039/0.00117,
6613/0.00022/0.00002,
6614/0.00004/0.00012,
6615/0.00004/0.00003,
6616/0.00009/0.00014,
6617/0.00004/0.00014,
6618/0.00013/0.00020,
6619/0.00013/0.00026,
6620/0.00009/0.00002,
6621/0.00009/0.00002,
6622/0.00004/0.00003,
6623/0.00004/0.00003,
6624/0.00004/0.00008,
6625/0.00004/0.00003,
6626/0.00004/0.00003,
6627/0.00004/0.00040,
6628/0.00004/0.00008,
6629/0.00004/0.00065,
6630/0.00030/0.00002,
6631/0.00013/0.00011,
6632/0.00004/0.00003,
6633/0.00004/0.00006,
6634/0.00013/0.00006,
6635/0.00026/0.00003,
6636/0.00004/0.00003,
6637/0.00004/0.00003,
6638/0.00009/0.00002,
6639/0.00004/0.00003,
6640/0.00009/0.00006,
6641/0.00004/0.00003,
6642/0.00004/0.00003,
6643/0.00004/0.00028,
6644/0.00004/0.00003,
6645/0.00004/0.00012,
6646/0.00004/0.00005,
6647/0.00004/0.00003,
6648/0.00009/0.00002,
6649/0.00004/0.00005,
6650/0.00004/0.00003,
6651/0.00004/0.00003,
6652/0.00004/0.00011,
6653/0.00022/0.00002,
6654/0.00004/0.00003,
6655/0.00004/0.00085,
6656/0.00009/0.00002,
6657/0.00004/0.00026,
6658/0.00004/0.00005,
6659/0.00004/0.00003,
6660/0.00004/0.00003,
6661/0.00013/0.00002,
6662/0.00004/0.00005,
6663/0.00004/0.00009,
6664/0.00004/0.00003,
6665/0.00004/0.00003,
6666/0.00004/0.00008,
6667/0.00004/0.00003,
6668/0.00004/0.00003,
6669/0.00013/0.00002,
6670/0.00004/0.00006,
6671/0.00009/0.00002,
6672/0.00013/0.00002,
6673/0.00157/0.00094,
6674/0.00004/0.00006,
6675/0.00004/0.00005,
6676/0.00004/0.00003,
6677/0.00004/0.00005,
6678/0.00004/0.00008,
6679/0.00004/0.00034,
6680/0.00013/0.00002,
6681/0.00004/0.00003,
6682/0.00004/0.00009,
6683/0.00004/0.00003,
6684/0.00004/0.00003,
6685/0.00004/0.00003,
6686/0.00009/0.00003,
6687/0.00017/0.00008,
6688/0.00004/0.00003,
6689/0.00004/0.00003,
6690/0.00004/0.00005,
6691/0.00004/0.00003,
6692/0.00004/0.00003,
6693/0.00009/0.00003,
6694/0.00009/0.00002,
6695/0.00009/0.00002,
6696/0.00004/0.00006,
6697/0.00017/0.00002,
6698/0.00004/0.00003,
6699/0.00004/0.00003,
6700/0.00004/0.00003,
6701/0.00004/0.00003,
6702/0.00004/0.00005,
6703/0.00004/0.00003,
6704/0.00004/0.00037,
6705/0.00009/0.00005,
6706/0.00004/0.00003,
6707/0.00004/0.00035,
6708/0.00009/0.00002,
6709/0.00009/0.00002,
6710/0.00004/0.00003,
6711/0.00017/0.00002,
6712/0.00004/0.00015,
6713/0.00004/0.00005,
6714/0.00009/0.00002,
6715/0.00004/0.00018,
6716/0.00035/0.00002,
6717/0.00013/0.00002,
6718/0.00004/0.00005,
6719/0.00026/0.00002,
6720/0.00004/0.00003,
6721/0.00004/0.00011,
6722/0.00004/0.00023,
6723/0.00013/0.00002,
6724/0.00009/0.00002,
6725/0.00004/0.00003,
6726/0.00004/0.00011,
6727/0.00022/0.00117,
6728/0.00004/0.00005,
6729/0.00004/0.00003,
6730/0.00004/0.00003,
6731/0.00013/0.00005,
6732/0.00004/0.00005,
6733/0.00004/0.00011,
6734/0.00004/0.00005,
6735/0.00009/0.00002,
6736/0.00004/0.00003,
6737/0.00004/0.00003,
6738/0.00017/0.00008,
6739/0.00004/0.00003,
6740/0.00017/0.00002,
6741/0.00004/0.00003,
6742/0.00004/0.00003,
6743/0.00022/0.00002,
6744/0.00091/0.00002,
6745/0.00009/0.00005,
6746/0.00004/0.00003,
6747/0.00004/0.00012,
6748/0.00017/0.00005,
6749/0.00017/0.00002,
6750/0.00004/0.00020,
6751/0.00004/0.00003,
6752/0.00004/0.00005,
6753/0.00065/0.00028,
6754/0.00004/0.00003,
6755/0.00004/0.00003,
6756/0.00004/0.00009,
6757/0.00004/0.00003,
6758/0.00004/0.00015,
6759/0.00004/0.00005,
6760/0.00004/0.00006,
6761/0.00004/0.00003,
6762/0.00017/0.00002,
6763/0.00004/0.00003,
6764/0.00004/0.00003,
6765/0.00004/0.00005,
6766/0.00004/0.00003,
6767/0.00022/0.00008,
6768/0.00039/0.00002,
6769/0.00004/0.00003,
6770/0.00004/0.00003,
6771/0.00087/0.00005,
6772/0.00004/0.00022,
6773/0.00004/0.00006,
6774/0.00004/0.00003,
6775/0.00004/0.00003,
6776/0.00004/0.00008,
6777/0.00004/0.00003,
6778/0.00004/0.00003,
6779/0.00009/0.00002,
6780/0.00004/0.00003,
6781/0.00004/0.00003,
6782/0.00022/0.00009,
6783/0.00004/0.00008,
6784/0.00004/0.00005,
6785/0.00004/0.00014,
6786/0.00178/0.00080,
6787/0.00009/0.00002,
6788/0.00004/0.00011,
6789/0.00004/0.00003,
6790/0.00013/0.00002,
6791/0.00009/0.00002,
6792/0.00004/0.00003,
6793/0.00009/0.00002,
6794/0.00026/0.00002,
6795/0.00004/0.00031,
6796/0.00004/0.00011,
6797/0.00004/0.00006,
6798/0.00004/0.00003,
6799/0.00009/0.00002,
6800/0.00030/0.00006,
6801/0.00004/0.00006,
6802/0.00004/0.00003,
6803/0.00009/0.00002,
6804/0.00004/0.00003,
6805/0.00004/0.00003,
6806/0.00004/0.00003,
6807/0.00004/0.00008,
6808/0.00009/0.00002,
6809/0.00004/0.00038,
6810/0.00004/0.00003,
6811/0.00004/0.00018,
6812/0.00004/0.00005,
6813/0.00022/0.00002,
6814/0.00004/0.00006,
6815/0.00004/0.00003,
6816/0.00004/0.00003,
6817/0.00013/0.00014,
6818/0.00004/0.00003,
6819/0.00004/0.00003,
6820/0.00004/0.00017,
6821/0.00004/0.00006,
6822/0.00004/0.00003,
6823/0.00004/0.00003,
6824/0.00004/0.00003,
6825/0.00004/0.00003,
6826/0.00009/0.00002,
6827/0.00004/0.00005,
6828/0.00004/0.00003,
6829/0.00004/0.00003,
6830/0.00004/0.00003,
6831/0.00061/0.00005,
6832/0.00004/0.00025,
6833/0.00004/0.00009,
6834/0.00004/0.00003,
6835/0.00009/0.00002,
6836/0.00009/0.00002,
6837/0.00013/0.00008,
6838/0.00009/0.00002,
6839/0.00013/0.00002,
6840/0.00004/0.00008,
6841/0.00004/0.00003,
6842/0.00013/0.00026,
6843/0.00013/0.00002,
6844/0.00004/0.00009,
6845/0.00004/0.00035,
6846/0.00004/0.00015,
6847/0.00035/0.00002,
6848/0.00004/0.00003,
6849/0.00004/0.00003,
6850/0.00004/0.00003,
6851/0.00004/0.00003,
6852/0.00013/0.00197,
6853/0.00009/0.00002,
6854/0.00004/0.00008,
6855/0.00004/0.00011,
6856/0.00004/0.00037,
6857/0.00004/0.00003,
6858/0.00004/0.00003,
6859/0.00004/0.00005,
6860/0.00004/0.00005,
6861/0.00009/0.00003,
6862/0.00004/0.00006,
6863/0.00004/0.00003,
6864/0.00009/0.00012,
6865/0.00004/0.00005,
6866/0.00009/0.00002,
6867/0.00004/0.00003,
6868/0.00004/0.00005,
6869/0.00004/0.00003,
6870/0.00004/0.00031,
6871/0.00004/0.00003,
6872/0.02381/0.01959,
6873/0.00004/0.00003,
6874/0.00004/0.00003,
6875/0.00009/0.00005,
6876/0.00004/0.00003,
6877/0.00004/0.00008,
6878/0.00004/0.00005,
6879/0.00104/0.00464,
6880/0.00004/0.00003,
6881/0.00009/0.00002,
6882/0.00004/0.00005,
6883/0.00004/0.00003,
6884/0.00026/0.00005,
6885/0.00009/0.00002,
6886/0.00004/0.00005,
6887/0.00004/0.00003,
6888/0.00004/0.00003,
6889/0.00004/0.00003,
6890/0.00009/0.00009,
6891/0.00009/0.00002,
6892/0.00200/0.00015,
6893/0.00044/0.00005,
6894/0.00004/0.00008,
6895/0.00013/0.00057,
6896/0.00004/0.00003,
6897/0.00004/0.00005,
6898/0.00004/0.00005,
6899/0.00017/0.00002,
6900/0.00004/0.00028,
6901/0.00004/0.00003,
6902/0.00004/0.00014,
6903/0.00009/0.00002,
6904/0.00004/0.00003,
6905/0.00004/0.00003,
6906/0.00004/0.00003,
6907/0.00026/0.00002,
6908/0.00065/0.00018,
6909/0.00013/0.00002,
6910/0.00004/0.00003,
6911/0.00004/0.00003,
6912/0.00004/0.00009,
6913/0.00004/0.00003,
6914/0.00004/0.00003,
6915/0.00013/0.00002,
6916/0.00004/0.00003,
6917/0.00004/0.00003,
6918/0.00017/0.00002,
6919/0.00004/0.00017,
6920/0.00004/0.00003,
6921/0.00004/0.00003,
6922/0.00004/0.00003,
6923/0.00004/0.00003,
6924/0.00004/0.00003,
6925/0.00004/0.00009,
6926/0.00004/0.00003,
6927/0.00004/0.00003,
6928/0.00009/0.00002,
6929/0.00004/0.00005,
6930/0.00004/0.00003,
6931/0.00009/0.00002,
6932/0.00009/0.00002,
6933/0.00004/0.00003,
6934/0.00004/0.00005,
6935/0.00026/0.00011,
6936/0.00004/0.00003,
6937/0.00004/0.00003,
6938/0.00004/0.00003,
6939/0.00004/0.00003,
6940/0.00004/0.00008,
6941/0.00009/0.00002,
6942/0.00009/0.00003,
6943/0.00004/0.00034,
6944/0.00013/0.00002,
6945/0.00004/0.00003,
6946/0.00009/0.00011,
6947/0.00004/0.00003,
6948/0.00009/0.00002,
6949/0.00004/0.00005,
6950/0.00004/0.00017,
6951/0.00052/0.00285,
6952/0.00009/0.00002,
6953/0.00004/0.00003,
6954/0.00009/0.00002,
6955/0.00009/0.00003,
6956/0.00004/0.00003,
6957/0.00004/0.00005,
6958/0.00004/0.00005,
6959/0.00266/0.00015,
6960/0.00004/0.00015,
6961/0.00035/0.00003,
6962/0.00004/0.00008,
6963/0.00009/0.00098,
6964/0.00004/0.00005,
6965/0.00004/0.00003,
6966/0.00009/0.00002,
6967/0.00004/0.00005,
6968/0.00004/0.00005,
6969/0.00017/0.00002,
6970/0.00009/0.00002,
6971/0.00004/0.00003,
6972/0.00004/0.00003,
6973/0.00009/0.00002,
6974/0.00004/0.00003,
6975/0.00004/0.00003,
6976/0.00004/0.00003,
6977/0.00009/0.00002,
6978/0.00004/0.00028,
6979/0.00013/0.00006,
6980/0.00004/0.00003,
6981/0.00009/0.00002,
6982/0.00004/0.00005,
6983/0.00004/0.00003,
6984/0.00004/0.00003,
6985/0.00004/0.00005,
6986/0.00004/0.00003,
6987/0.00004/0.00045,
6988/0.00004/0.00005,
6989/0.00004/0.00003,
6990/0.00004/0.00003,
6991/0.00004/0.00003,
6992/0.00004/0.00003,
6993/0.00004/0.00003,
6994/0.00004/0.00006,
6995/0.00004/0.00003,
6996/0.00017/0.00002,
6997/0.00004/0.00011,
6998/0.00009/0.00012,
6999/0.00004/0.00003,
7000/0.00009/0.00002,
7001/0.00026/0.00002,
7002/0.00009/0.00002,
7003/0.00004/0.00003,
7004/0.00004/0.00003,
7005/0.00009/0.00002,
7006/0.00009/0.00002,
7007/0.00004/0.00005,
7008/0.00004/0.00005,
7009/0.00004/0.00005,
7010/0.00004/0.00003,
7011/0.00004/0.00006,
7012/0.00004/0.00005,
7013/0.00004/0.00003,
7014/0.00004/0.00003,
7015/0.00004/0.00008,
7016/0.00004/0.00003,
7017/0.00004/0.00003,
7018/0.00004/0.00003,
7019/0.00004/0.00003,
7020/0.00061/0.00002,
7021/0.00013/0.00002,
7022/0.00004/0.00006,
7023/0.00009/0.00002,
7024/0.00004/0.00003,
7025/0.00004/0.00005,
7026/0.00004/0.00003,
7027/0.00013/0.00002,
7028/0.00004/0.00003,
7029/0.00004/0.00006,
7030/0.00004/0.00005,
7031/0.00004/0.00003,
7032/0.00004/0.00058,
7033/0.00009/0.00002,
7034/0.00009/0.00002,
7035/0.00017/0.00002,
7036/0.00004/0.00003,
7037/0.00009/0.00002,
7038/0.00022/0.00002,
7039/0.00013/0.00002,
7040/0.00009/0.00002,
7041/0.00004/0.00003,
7042/0.00004/0.00005,
7043/0.00004/0.00005,
7044/0.00004/0.00003,
7045/0.00013/0.00005,
7046/0.00004/0.00012,
7047/0.00004/0.00054,
7048/0.00004/0.00003,
7049/0.00004/0.00003,
7050/0.00004/0.00003,
7051/0.00004/0.00006,
7052/0.00009/0.00002,
7053/0.00004/0.00003,
7054/0.00004/0.00005,
7055/0.00004/0.00006,
7056/0.00004/0.00011,
7057/0.00104/0.00486,
7058/0.00013/0.00002,
7059/0.00004/0.00005,
7060/0.00004/0.00006,
7061/0.00004/0.00003,
7062/0.00004/0.00003,
7063/0.00004/0.00003,
7064/0.00009/0.00002,
7065/0.00013/0.00005,
7066/0.00004/0.00008,
7067/0.00009/0.00002,
7068/0.00348/0.00644,
7069/0.00165/0.00005,
7070/0.00013/0.00002,
7071/0.00004/0.00005,
7072/0.00004/0.00009,
7073/0.00004/0.00003,
7074/0.00004/0.00006,
7075/0.00004/0.00003,
7076/0.00004/0.00003,
7077/0.00004/0.00005,
7078/0.00004/0.00012,
7079/0.00004/0.00005,
7080/0.00009/0.00009,
7081/0.00013/0.00012,
7082/0.00009/0.00009,
7083/0.00004/0.00003,
7084/0.00004/0.00003,
7085/0.00004/0.00003,
7086/0.00004/0.00003,
7087/0.00004/0.00005,
7088/0.00004/0.00003,
7089/0.00004/0.00003,
7090/0.00004/0.00003,
7091/0.00004/0.00046,
7092/0.00004/0.00003,
7093/0.00122/0.00002,
7094/0.00004/0.00005,
7095/0.00009/0.00002,
7096/0.00161/0.00028,
7097/0.00013/0.00002,
7098/0.00004/0.00003,
7099/0.00004/0.00003,
7100/0.00004/0.00003,
7101/0.00004/0.00012,
7102/0.00004/0.00005,
7103/0.00004/0.00006,
7104/0.00004/0.00005,
7105/0.00009/0.00002,
7106/0.00013/0.00005,
7107/0.00004/0.00003,
7108/0.00004/0.00005,
7109/0.00004/0.00005,
7110/0.00009/0.00009,
7111/0.00013/0.00002,
7112/0.00004/0.00003,
7113/0.00004/0.00003,
7114/0.00004/0.00012,
7115/0.00009/0.00002,
7116/0.00004/0.00003,
7117/0.00004/0.00003,
7118/0.00004/0.00003,
7119/0.00009/0.00002,
7120/0.00004/0.00003,
7121/0.00004/0.00003,
7122/0.00009/0.00002,
7123/0.00004/0.00003,
7124/0.00004/0.00003,
7125/0.00004/0.00003,
7126/0.00004/0.00005,
7127/0.00013/0.00002,
7128/0.00009/0.00002,
7129/0.00004/0.00003,
7130/0.00004/0.00005,
7131/0.00004/0.00005,
7132/0.00004/0.00003,
7133/0.00013/0.00018,
7134/0.00004/0.00003,
7135/0.00004/0.00003,
7136/0.00004/0.00006,
7137/0.00004/0.00003,
7138/0.00004/0.00003,
7139/0.00004/0.00012,
7140/0.00004/0.00006,
7141/0.00009/0.00002,
7142/0.00017/0.00002,
7143/0.00013/0.00002,
7144/0.00004/0.00003,
7145/0.00923/0.00523,
7146/0.00004/0.00063,
7147/0.00004/0.00006,
7148/0.00004/0.00003,
7149/0.00004/0.00006,
7150/0.00004/0.00045,
7151/0.00009/0.00002,
7152/0.00009/0.00002,
7153/0.00004/0.00023,
7154/0.00004/0.00003,
7155/0.00004/0.00003,
7156/0.00009/0.00002,
7157/0.00004/0.00005,
7158/0.00004/0.00003,
7159/0.00004/0.00003,
7160/0.00004/0.00003,
7161/0.00004/0.00003,
7162/0.00009/0.00002,
7163/0.00004/0.00003,
7164/0.00052/0.00031,
7165/0.00004/0.00003,
7166/0.00004/0.00005,
7167/0.00004/0.00003,
7168/0.00004/0.00003,
7169/0.00004/0.00003,
7170/0.00004/0.00008,
7171/0.00009/0.00017,
7172/0.00004/0.00005,
7173/0.00009/0.00002,
7174/0.00004/0.00020,
7175/0.00004/0.00003,
7176/0.00004/0.00003,
7177/0.00004/0.00005,
7178/0.00004/0.00003,
7179/0.00004/0.00003,
7180/0.00009/0.00002,
7181/0.00004/0.00005,
7182/0.00004/0.00003,
7183/0.00004/0.00003,
7184/0.00004/0.00006,
7185/0.00004/0.00009,
7186/0.00004/0.00003,
7187/0.00004/0.00005,
7188/0.00004/0.00005,
7189/0.00004/0.00003,
7190/0.00004/0.00011,
7191/0.00004/0.00003,
7192/0.00004/0.00003,
7193/0.00004/0.00005,
7194/0.00004/0.00003,
7195/0.00004/0.00003,
7196/0.00004/0.00008,
7197/0.00009/0.00003,
7198/0.00004/0.00003,
7199/0.00004/0.00003,
7200/0.00009/0.00002,
7201/0.00004/0.00003,
7202/0.00004/0.00003,
7203/0.00022/0.00002,
7204/0.00004/0.00003,
7205/0.00004/0.00003,
7206/0.00004/0.00003,
7207/0.00004/0.00003,
7208/0.00009/0.00002,
7209/0.00004/0.00003,
7210/0.00009/0.00002,
7211/0.00004/0.00003,
7212/0.00004/0.00017,
7213/0.00004/0.00005,
7214/0.00009/0.00038,
7215/0.00004/0.00003,
7216/0.00004/0.00003,
7217/0.00004/0.00005,
7218/0.00048/0.00022,
7219/0.00004/0.00003,
7220/0.00004/0.00003,
7221/0.00004/0.00006,
7222/0.00004/0.00014,
7223/0.00004/0.00003,
7224/0.00009/0.00002,
7225/0.00096/0.00006,
7226/0.00009/0.00002,
7227/0.00004/0.00006,
7228/0.00004/0.00003,
7229/0.00004/0.00003,
7230/0.00004/0.00003,
7231/0.00004/0.00003,
7232/0.00004/0.00020,
7233/0.00087/0.00005,
7234/0.00004/0.00003,
7235/0.00427/0.01055,
7236/0.00004/0.00009,
7237/0.00009/0.00006,
7238/0.00004/0.00003,
7239/0.00030/0.00008,
7240/0.00004/0.00006,
7241/0.00004/0.00005,
7242/0.00004/0.00003,
7243/0.00009/0.00002,
7244/0.00004/0.00003,
7245/0.00009/0.00003,
7246/0.00013/0.00002,
7247/0.00013/0.00002,
7248/0.00009/0.00002,
7249/0.00004/0.00005,
7250/0.00004/0.00005,
7251/0.00004/0.00003,
7252/0.00004/0.00003,
7253/0.00013/0.00002,
7254/0.00004/0.00003,
7255/0.00004/0.00003,
7256/0.00004/0.00003,
7257/0.00030/0.00011,
7258/0.00004/0.00003,
7259/0.00004/0.00003,
7260/0.00004/0.00005,
7261/0.00004/0.00037,
7262/0.00004/0.00003,
7263/0.00004/0.00003,
7264/0.00009/0.00002,
7265/0.00004/0.00008,
7266/0.00004/0.00003,
7267/0.00022/0.00023,
7268/0.00009/0.00005,
7269/0.00004/0.00003,
7270/0.00004/0.00003,
7271/0.00004/0.00003,
7272/0.00004/0.00037,
7273/0.00004/0.00005,
7274/0.00723/0.00404,
7275/0.00004/0.00006,
7276/0.00004/0.00038,
7277/0.00004/0.00006,
7278/0.00004/0.00003,
7279/0.00004/0.00003,
7280/0.00004/0.00005,
7281/0.00017/0.00002,
7282/0.00013/0.00002,
7283/0.00348/0.00005,
7284/0.00004/0.00005,
7285/0.00004/0.00003,
7286/0.00004/0.00003,
7287/0.00004/0.00005,
7288/0.00004/0.00003,
7289/0.00004/0.00003,
7290/0.00013/0.00005,
7291/0.00004/0.00003,
7292/0.00009/0.00002,
7293/0.00004/0.00003,
7294/0.00065/0.00002,
7295/0.00004/0.00003,
7296/0.00004/0.00003,
7297/0.00017/0.00003,
7298/0.00004/0.00005,
7299/0.00009/0.00003,
7300/0.00004/0.00003,
7301/0.00004/0.00003,
7302/0.00004/0.00005,
7303/0.00009/0.00005,
7304/0.00022/0.00009,
7305/0.00004/0.00003,
7306/0.00004/0.00003,
7307/0.00013/0.00002,
7308/0.00004/0.00003,
7309/0.00004/0.00009,
7310/0.00013/0.00003,
7311/0.00004/0.00003,
7312/0.00004/0.00040,
7313/0.00057/0.00014,
7314/0.00004/0.00003,
7315/0.00004/0.00042,
7316/0.00009/0.00002,
7317/0.00004/0.00003,
7318/0.00004/0.00017,
7319/0.00004/0.00005,
7320/0.00004/0.00003,
7321/0.00039/0.00017,
7322/0.00009/0.00002,
7323/0.00004/0.00005,
7324/0.00004/0.00005,
7325/0.00004/0.00003,
7326/0.00004/0.00018,
7327/0.00009/0.00003,
7328/0.00035/0.00003,
7329/0.00004/0.00005,
7330/0.00004/0.00005,
7331/0.00004/0.00003,
7332/0.00009/0.00003,
7333/0.00004/0.00003,
7334/0.00004/0.00003,
7335/0.00004/0.00008,
7336/0.00013/0.00002,
7337/0.00070/0.00009,
7338/0.00004/0.00006,
7339/0.00004/0.00003,
7340/0.00009/0.00002,
7341/0.00004/0.00003,
7342/0.00004/0.00003,
7343/0.00004/0.00003,
7344/0.00004/0.00003,
7345/0.00004/0.00003,
7346/0.00004/0.00005,
7347/0.00004/0.00003,
7348/0.00004/0.00003,
7349/0.00004/0.00003,
7350/0.00009/0.00002,
7351/0.00492/0.00478,
7352/0.00022/0.00005,
7353/0.00004/0.00005,
7354/0.00004/0.00003,
7355/0.00004/0.00003,
7356/0.00100/0.00008,
7357/0.00013/0.00002,
7358/0.00004/0.00003,
7359/0.00004/0.00006,
7360/0.00004/0.00003,
7361/0.00004/0.00003,
7362/0.00004/0.00003,
7363/0.00022/0.00015,
7364/0.00009/0.00002,
7365/0.00004/0.00003,
7366/0.00009/0.00002,
7367/0.00004/0.00003,
7368/0.00004/0.00003,
7369/0.00004/0.00003,
7370/0.00004/0.00008,
7371/0.00004/0.00003,
7372/0.00004/0.00003,
7373/0.00004/0.00003,
7374/0.00004/0.00005,
7375/0.00004/0.00003,
7376/0.00004/0.00011,
7377/0.00004/0.00005,
7378/0.00009/0.00002,
7379/0.00009/0.00002,
7380/0.00004/0.00028,
7381/0.00004/0.00005,
7382/0.00004/0.00005,
7383/0.00004/0.00003,
7384/0.00009/0.00002,
7385/0.00004/0.00005,
7386/0.00009/0.00003,
7387/0.00004/0.00003,
7388/0.00009/0.00037,
7389/0.00004/0.00029,
7390/0.00004/0.00003,
7391/0.00009/0.00005,
7392/0.00004/0.00003,
7393/0.00004/0.00003,
7394/0.00004/0.00003,
7395/0.00004/0.00003,
7396/0.00004/0.00003,
7397/0.00004/0.00003,
7398/0.00009/0.00002,
7399/0.00004/0.00003,
7400/0.00004/0.00005,
7401/0.00004/0.00003,
7402/0.00009/0.00002,
7403/0.00013/0.00002,
7404/0.00030/0.00026,
7405/0.00004/0.00003,
7406/0.00004/0.00003,
7407/0.00013/0.00002,
7408/0.00009/0.00008,
7409/0.00004/0.00003,
7410/0.00004/0.00014,
7411/0.00004/0.00005,
7412/0.00004/0.00003,
7413/0.00004/0.00003,
7414/0.00009/0.00006,
7415/0.00009/0.00002,
7416/0.00013/0.00002,
7417/0.00004/0.00003,
7418/0.00009/0.00002,
7419/0.00004/0.00003,
7420/0.00017/0.00002,
7421/0.00004/0.00006,
7422/0.00004/0.00003,
7423/0.00004/0.00003,
7424/0.00035/0.00003,
7425/0.00004/0.00003,
7426/0.00009/0.00002,
7427/0.00009/0.00006,
7428/0.00004/0.00003,
7429/0.00004/0.00005,
7430/0.00009/0.00002,
7431/0.00004/0.00003,
7432/0.00004/0.00006,
7433/0.00004/0.00003,
7434/0.00004/0.00006,
7435/0.00022/0.00002,
7436/0.00004/0.00005,
7437/0.00004/0.00003,
7438/0.00004/0.00003,
7439/0.00013/0.00002,
7440/0.00004/0.00003,
7441/0.00004/0.00005,
7442/0.00009/0.00002,
7443/0.00004/0.00003,
7444/0.00004/0.00003,
7445/0.00004/0.00006,
7446/0.00004/0.00003,
7447/0.00004/0.00008,
7448/0.00004/0.00003,
7449/0.00061/0.00029,
7450/0.00004/0.00003,
7451/0.00004/0.00005,
7452/0.00004/0.00012,
7453/0.00004/0.00003,
7454/0.00004/0.00006,
7455/0.00004/0.00005,
7456/0.00004/0.00003,
7457/0.00004/0.00003,
7458/0.00004/0.00003,
7459/0.00004/0.00005,
7460/0.00004/0.00003,
7461/0.00004/0.00003,
7462/0.00004/0.00011,
7463/0.00004/0.00005,
7464/0.00004/0.00005,
7465/0.00004/0.00005,
7466/0.00004/0.00003,
7467/0.00004/0.00003,
7468/0.00004/0.00003,
7469/0.00004/0.00005,
7470/0.00004/0.00008,
7471/0.00004/0.00003,
7472/0.00022/0.00002,
7473/0.00087/0.00366,
7474/0.00039/0.00035,
7475/0.00009/0.00002,
7476/0.00009/0.00002,
7477/0.00004/0.00003,
7478/0.00004/0.00005,
7479/0.00083/0.00120,
7480/0.00017/0.00002,
7481/0.00004/0.00017,
7482/0.00004/0.00005,
7483/0.00083/0.00002,
7484/0.00074/0.00003,
7485/0.00004/0.00003,
7486/0.00004/0.00003,
7487/0.00004/0.00003,
7488/0.00009/0.00002,
7489/0.00017/0.00005,
7490/0.00091/0.00168,
7491/0.00004/0.00003,
7492/0.00026/0.00002,
7493/0.00004/0.00003,
7494/0.00052/0.00008,
7495/0.00004/0.00006,
7496/0.00004/0.00003,
7497/0.00004/0.00006,
7498/0.00004/0.00003,
7499/0.00009/0.00002,
7500/0.00004/0.00005,
7501/0.00004/0.00003,
7502/0.00004/0.00003,
7503/0.00004/0.00003,
7504/0.00004/0.00003,
7505/0.00004/0.00003,
7506/0.00004/0.00003,
7507/0.00004/0.00003,
7508/0.00004/0.00005,
7509/0.00004/0.00003,
7510/0.00017/0.00002,
7511/0.00004/0.00006,
7512/0.00152/0.00002,
7513/0.00030/0.00009,
7514/0.00004/0.00003,
7515/0.00004/0.00003,
7516/0.00004/0.00003,
7517/0.00004/0.00003,
7518/0.00004/0.00009,
7519/0.00048/0.00042,
7520/0.00030/0.00002,
7521/0.00004/0.00006,
7522/0.00009/0.00002,
7523/0.00004/0.00008,
7524/0.00009/0.00002,
7525/0.00004/0.00003,
7526/0.00013/0.00002,
7527/0.00004/0.00003,
7528/0.00009/0.00002,
7529/0.00004/0.00003,
7530/0.00004/0.00006,
7531/0.00004/0.00006,
7532/0.00009/0.00002,
7533/0.00004/0.00025,
7534/0.00004/0.00055,
7535/0.00004/0.00029,
7536/0.00009/0.00002,
7537/0.00004/0.00012,
7538/0.00004/0.00003,
7539/0.00009/0.00003,
7540/0.00030/0.00002,
7541/0.00030/0.00201,
7542/0.00004/0.00020,
7543/0.00017/0.00002,
7544/0.00009/0.00002,
7545/0.00004/0.00003,
7546/0.00004/0.00003,
7547/0.00004/0.00012,
7548/0.00004/0.00008,
7549/0.00004/0.00003,
7550/0.00004/0.00031,
7551/0.00052/0.00011,
7552/0.00004/0.00003,
7553/0.00004/0.00003,
7554/0.00004/0.00006,
7555/0.00009/0.00002,
7556/0.00313/0.00486,
7557/0.00048/0.00002,
7558/0.00048/0.00115,
7559/0.00004/0.00003,
7560/0.00004/0.00005,
7561/0.00035/0.00003,
7562/0.00004/0.00003,
7563/0.00004/0.00003,
7564/0.00004/0.00005,
7565/0.00004/0.00003,
7566/0.00004/0.00003,
7567/0.00004/0.00003,
7568/0.00004/0.00003,
7569/0.00013/0.00049,
7570/0.00004/0.00003,
7571/0.00013/0.00002,
7572/0.00078/0.00002,
7573/0.00009/0.00002,
7574/0.00013/0.00002,
7575/0.00013/0.00003,
7576/0.00004/0.00005,
7577/0.00004/0.00017,
7578/0.00004/0.00003,
7579/0.00004/0.00005,
7580/0.00030/0.00544,
7581/0.00013/0.00002,
7582/0.00004/0.00012,
7583/0.00004/0.00003,
7584/0.00004/0.00003,
7585/0.00013/0.00002,
7586/0.00004/0.00003,
7587/0.00013/0.00002,
7588/0.00004/0.00003,
7589/0.00004/0.00003,
7590/0.00052/0.00191,
7591/0.00004/0.00003,
7592/0.00004/0.00003,
7593/0.00004/0.00003,
7594/0.00004/0.00003,
7595/0.00004/0.00009,
7596/0.00004/0.00003,
7597/0.00009/0.00002,
7598/0.00004/0.00003,
7599/0.00022/0.00002,
7600/0.00004/0.00028,
7601/0.00017/0.00002,
7602/0.00004/0.00003,
7603/0.00013/0.00002,
7604/0.00013/0.00002,
7605/0.00004/0.00009,
7606/0.00004/0.00003,
7607/0.00004/0.00005,
7608/0.00061/0.00011,
7609/0.00004/0.00003,
7610/0.00004/0.00003,
7611/0.00004/0.00005,
7612/0.00022/0.00002,
7613/0.00004/0.00003,
7614/0.00057/0.00141,
7615/0.00004/0.00003,
7616/0.00004/0.00006,
7617/0.00004/0.00003,
7618/0.00004/0.00003,
7619/0.00004/0.00003,
7620/0.00004/0.00005,
7621/0.00004/0.00003,
7622/0.00004/0.00038,
7623/0.00004/0.00063,
7624/0.00004/0.00009,
7625/0.00004/0.00003,
7626/0.00009/0.00002,
7627/0.00004/0.00005,
7628/0.00013/0.00002,
7629/0.00004/0.00003,
7630/0.00004/0.00009,
7631/0.00004/0.00005,
7632/0.00004/0.00003,
7633/0.00004/0.00003,
7634/0.00004/0.00006,
7635/0.00004/0.00008,
7636/0.00004/0.00014,
7637/0.00009/0.00002,
7638/0.00061/0.00002,
7639/0.00013/0.00005,
7640/0.00009/0.00002,
7641/0.00004/0.00009,
7642/0.00004/0.00003,
7643/0.00004/0.00003,
7644/0.00004/0.00003,
7645/0.00044/0.00002,
7646/0.00004/0.00008,
7647/0.00065/0.00006,
7648/0.00009/0.00002,
7649/0.00009/0.00002,
7650/0.00004/0.00005,
7651/0.00100/0.00005,
7652/0.00004/0.00003,
7653/0.00009/0.00011,
7654/0.00044/0.00002,
7655/0.00009/0.00002,
7656/0.00009/0.00002,
7657/0.00030/0.00058,
7658/0.00009/0.00002,
7659/0.00009/0.00002,
7660/0.00004/0.00005,
7661/0.00004/0.00005,
7662/0.00004/0.00009,
7663/0.00004/0.00003,
7664/0.00017/0.00006,
7665/0.00004/0.00018,
7666/0.00004/0.00005,
7667/0.00004/0.00003,
7668/0.00004/0.00003,
7669/0.00004/0.00003,
7670/0.00004/0.00003,
7671/0.00004/0.00003,
7672/0.00004/0.00003,
7673/0.00070/0.00002,
7674/0.00009/0.00009,
7675/0.00009/0.00003,
7676/0.00004/0.00003,
7677/0.00004/0.00003,
7678/0.00030/0.00085,
7679/0.00013/0.00011,
7680/0.00004/0.00003,
7681/0.00165/0.00002,
7682/0.00004/0.00003,
7683/0.00004/0.00006,
7684/0.00004/0.00003,
7685/0.00004/0.00003,
7686/0.00004/0.00003,
7687/0.00004/0.00003,
7688/0.00004/0.00003,
7689/0.00009/0.00002,
7690/0.00009/0.00023,
7691/0.00013/0.00002,
7692/0.00004/0.00005,
7693/0.00004/0.00012,
7694/0.00013/0.00002,
7695/0.00013/0.00002,
7696/0.00004/0.00003,
7697/0.00013/0.00002,
7698/0.00022/0.00002,
7699/0.00004/0.00003,
7700/0.00004/0.00003,
7701/0.00004/0.00014,
7702/0.00004/0.00003,
7703/0.00004/0.00020,
7704/0.00013/0.00002,
7705/0.00004/0.00015,
7706/0.00004/0.00005,
7707/0.00013/0.00002,
7708/0.00013/0.00002,
7709/0.00009/0.00002,
7710/0.00004/0.00005,
7711/0.00004/0.00005,
7712/0.00026/0.00003,
7713/0.00004/0.00008,
7714/0.00004/0.00009,
7715/0.00004/0.00003,
7716/0.00009/0.00002,
7717/0.00004/0.00003,
7718/0.00004/0.00003,
7719/0.00004/0.00003,
7720/0.00009/0.00002,
7721/0.00004/0.00006,
7722/0.00004/0.00006,
7723/0.00009/0.00002,
7724/0.00004/0.00003,
7725/0.00026/0.00002,
7726/0.00004/0.00003,
7727/0.00009/0.00002,
7728/0.00004/0.00003,
7729/0.00004/0.00003,
7730/0.00057/0.00002,
7731/0.00004/0.00048,
7732/0.00004/0.00035,
7733/0.00004/0.00005,
7734/0.00004/0.00003,
7735/0.00004/0.00003,
7736/0.00009/0.00135,
7737/0.00022/0.00100,
7738/0.00004/0.00003,
7739/0.00004/0.00006,
7740/0.00013/0.00002,
7741/0.00013/0.00002,
7742/0.00004/0.00003,
7743/0.00004/0.00003,
7744/0.00013/0.00002,
7745/0.00009/0.00002,
7746/0.00013/0.00002,
7747/0.00009/0.00002,
7748/0.00013/0.00048,
7749/0.00004/0.00012,
7750/0.00004/0.00005,
7751/0.00004/0.00005,
7752/0.00009/0.00002,
7753/0.00004/0.00003,
7754/0.00004/0.00003,
7755/0.00026/0.00062,
7756/0.00004/0.00005,
7757/0.00004/0.00006,
7758/0.00022/0.00040,
7759/0.00004/0.00005,
7760/0.00004/0.00003,
7761/0.00065/0.00012,
7762/0.00004/0.00003,
7763/0.00174/0.00011,
7764/0.00004/0.00003,
7765/0.00004/0.00029,
7766/0.00009/0.00003,
7767/0.00004/0.00003,
7768/0.00009/0.00002,
7769/0.00013/0.00005,
7770/0.00004/0.00034,
7771/0.00030/0.00008,
7772/0.00004/0.00003,
7773/0.00004/0.00003,
7774/0.00004/0.00003,
7775/0.00004/0.00003,
7776/0.00035/0.00002,
7777/0.00004/0.00003,
7778/0.00052/0.00002,
7779/0.00096/0.00002,
7780/0.00004/0.00003,
7781/0.00017/0.00002,
7782/0.00026/0.00009,
7783/0.00004/0.00003

==> fig/spam_groups.txt <==
1/1,
2/2,
3/3,
4/2,
5/2,
6/2,
7/2,
8/2,
9/2,
10/2,
11/2,
12/2,
13/2,
14/2,
15/2,
16/2,
17/2,
18/2,
19/2,
20/2,
21/2,
22/2,
23/3,
24/2,
25/1,
26/2,
27/2,
28/2,
29/3,
30/2,
31/3,
32/2,
33/3,
34/1,
35/1,
36/2,
37/3,
38/2,
39/2,
40/2,
41/2,
42/3,
43/2,
44/3,
45/2,
46/3,
47/2,
48/2,
49/2,
50/3,
51/2,
52/2,
53/2,
54/1,
55/2,
56/1,
57/3,
58/2,
59/2,
60/2,
61/3,
62/2,
63/2,
64/2,
65/2,
66/2,
67/3,
68/2,
69/3,
70/2,
71/2,
72/2,
73/3,
74/3,
75/2,
76/2,
77/2,
78/2,
79/2,
80/2,
81/2,
82/2,
83/2,
84/1,
85/2,
86/3,
87/3,
88/2,
89/2,
90/3,
91/1,
92/2,
93/2,
94/2,
95/2,
96/2,
97/2,
98/3,
99/2,
100/2,
101/3,
102/3,
103/2,
104/2,
105/2,
106/1,
107/3,
108/1,
109/2,
110/3,
111/2,
112/3,
113/2,
114/2,
115/2,
116/3,
117/3,
118/2,
119/2,
120/1,
121/2,
122/1,
123/3,
124/2,
125/2,
126/3,
127/2,
128/2,
129/2,
130/1,
131/2,
132/3,
133/2,
134/2,
135/2,
136/1,
137/2,
138/3,
139/2,
140/2,
141/2,
142/3,
143/4,
144/2,
145/2,
146/2,
147/2,
148/3,
149/2,
150/3,
151/2,
152/1,
153/2,
154/2,
155/1,
156/2,
157/3,
158/3,
159/2,
160/2,
161/2,
162/2,
163/1,
164/2,
165/1,
166/3,
167/2,
168/2,
169/2,
170/3,
171/2,
172/3,
173/3,
174/3,
175/2,
176/2,
177/2,
178/2,
179/2,
180/2,
181/3,
182/2,
183/2,
184/2,
185/2,
186/3,
187/2,
188/3,
189/2,
190/2,
191/4,
192/2,
193/2,
194/2,
195/3,
196/1,
197/2,
198/2,
199/2,
200/2,
201/2,
202/2,
203/2,
204/2,
205/2,
206/2,
207/2,
208/2,
209/3,
210/1,
211/1,
212/2,
213/2,
214/2,
215/2,
216/2,
217/2,
218/2,
219/2,
220/2,
221/1,
222/4,
223/2,
224/2,
225/2,
226/3,
227/2,
228/3,
229/2,
230/2,
231/2,
232/2,
233/2,
234/2,
235/3,
236/2,
237/2,
238/2,
239/3,
240/3,
241/2,
242/3,
243/3,
244/2,
245/2,
246/2,
247/2,
248/2,
249/2,
250/2,
251/3,
252/2,
253/2,
254/2,
255/2,
256/3,
257/2,
258/2,
259/2,
260/2,
261/3,
262/2,
263/2,
264/3,
265/2,
266/2,
267/2,
268/2,
269/1,
270/3,
271/2,
272/3,
273/3,
274/3,
275/1,
276/1,
277/2,
278/3,
279/2,
280/2,
281/3,
282/2,
283/2,
284/2,
285/1,
286/2,
287/1,
288/2,
289/1,
290/3,
291/2,
292/2,
293/3,
294/2,
295/2,
296/2,
297/3,
298/2,
299/2,
300/3,
301/2,
302/2,
303/1,
304/2,
305/2,
306/2,
307/2,
308/3,
309/2,
310/2,
311/2,
312/2,
313/2,
314/4,
315/3,
316/2,
317/1,
318/2,
319/2,
320/1,
321/2,
322/2,
323/2,
324/2,
325/2,
326/3,
327/2,
328/2,
329/2,
330/2,
331/3,
332/3,
333/3,
334/2,
335/3,
336/1,
337/2,
338/2,
339/3,
340/2,
341/2,
342/2,
343/2,
344/2,
345/3,
346/3,
347/2,
348/2,
349/3,
350/2,
351/3,
352/2,
353/2,
354/3,
355/3,
356/2,
357/2,
358/3,
359/2,
360/2,
361/3,
362/2,
363/2,
364/2,
365/2,
366/3,
367/1,
368/2,
369/3,
370/2,
371/3,
372/2,
373/3,
374/2,
375/3,
376/2,
377/2,
378/2,
379/2,
380/2,
381/2,
382/1,
383/2,
384/2,
385/1,
386/2,
387/1,
388/2,
389/2,
390/2,
391/1,
392/2,
393/3,
394/3,
395/2,
396/2,
397/2,
398/3,
399/3,
400/1,
401/1,
402/2,
403/3,
404/1,
405/2,
406/3,
407/3,
408/2,
409/2,
410/3,
411/2,
412/3,
413/2,
414/2,
415/2,
416/2,
417/3,
418/3,
419/2,
420/2,
421/2,
422/3,
423/3,
424/2,
425/3,
426/2,
427/2,
428/2,
429/3,
430/3,
431/3,
432/1,
433/2,
434/2,
435/3,
436/2,
437/2,
438/2,
439/2,
440/2,
441/2,
442/2,
443/2,
444/2,
445/3,
446/2,
447/3,
448/2,
449/2,
450/3,
451/1,
452/3,
453/2,
454/3,
455/3,
456/3,
457/3,
458/2,
459/2,
460/2,
461/3,
462/2,
463/3,
464/2,
465/2,
466/2,
467/2,
468/2,
469/2,
470/2,
471/2,
472/2,
473/3,
474/3,
475/3,
476/2,
477/2,
478/2,
479/2,
480/3,
481/3,
482/3,
483/2,
484/2,
485/3,
486/3,
487/2,
488/2,
489/2,
490/2,
491/2,
492/3,
493/2,
494/2,
495/2,
496/2,
497/2,
498/2,
499/1,
500/1,
501/2,
502/2,
503/2,
504/2,
505/2,
506/3,
507/2,
508/2,
509/2,
510/3,
511/2,
512/1,
513/2,
514/3,
515/2,
516/1,
517/2,
518/2,
519/2,
520/3,
521/2,
522/2,
523/2,
524/3,
525/2,
526/2,
527/2,
528/2,
529/2,
530/2,
531/2,
532/3,
533/2,
534/2,
535/2,
536/2,
537/2,
538/1,
539/2,
540/3,
541/3,
542/3,
543/2,
544/3,
545/3,
546/3,
547/2,
548/2,
549/3,
550/2,
551/3,
552/2,
553/3,
554/2,
555/2,
556/2,
557/3,
558/2,
559/3,
560/2,
561/2,
562/2,
563/3,
564/2,
565/3,
566/2,
567/2,
568/2,
569/2,
570/2,
571/2,
572/3,
573/2,
574/2,
575/2,
576/2,
577/2,
578/2,
579/2,
580/2,
581/2,
582/2,
583/2,
584/2,
585/3,
586/3,
587/2,
588/3,
589/2,
590/3,
591/2,
592/2,
593/3,
594/2,
595/2,
596/2,
597/3,
598/2,
599/2,
600/2,
601/2,
602/3,
603/2,
604/3,
605/2,
606/2,
607/2,
608/1,
609/1,
610/2,
611/3,
612/1,
613/2,
614/1,
615/2,
616/2,
617/3,
618/3,
619/2,
620/2,
621/3,
622/3,
623/2,
624/1,
625/2,
626/1,
627/1,
628/2,
629/2,
630/2,
631/3,
632/2,
633/2,
634/2,
635/3,
636/2,
637/2,
638/2,
639/2,
640/2,
641/2,
642/2,
643/3,
644/2,
645/2,
646/2,
647/2,
648/2,
649/2,
650/2,
651/2,
652/2,
653/3,
654/2,
655/2,
656/3,
657/2,
658/2,
659/3,
660/3,
661/3,
662/3,
663/2,
664/2,
665/2,
666/2,
667/1,
668/2,
669/2,
670/2,
671/3,
672/2,
673/3,
674/3,
675/2,
676/2,
677/1,
678/2,
679/2,
680/3,
681/2,
682/2,
683/2,
684/3,
685/1,
686/3,
687/2,
688/2,
689/2,
690/1,
691/3,
692/2,
693/2,
694/3,
695/2,
696/3,
697/2,
698/2,
699/2,
700/2,
701/1,
702/2,
703/2,
704/2,
705/2,
706/2,
707/2,
708/3,
709/2,
710/2,
711/2,
712/2,
713/2,
714/2,
715/2,
716/2,
717/2,
718/2,
719/2,
720/1,
721/2,
722/2,
723/2,
724/2,
725/2,
726/1,
727/3,
728/3,
729/2,
730/3,
731/2,
732/2,
733/2,
734/2,
735/2,
736/2,
737/2,
738/2,
739/2,
740/2,
741/2,
742/3,
743/3,
744/2,
745/2,
746/2,
747/3,
748/2,
749/3,
750/2,
751/2,
752/2,
753/4,
754/3,
755/2,
756/2,
757/2,
758/2,
759/2,
760/2,
761/2,
762/2,
763/2,
764/4,
765/2,
766/2,
767/2,
768/1,
769/2,
770/1,
771/2,
772/2,
773/2,
774/2,
775/2,
776/2,
777/2,
778/2,
779/3,
780/2,
781/3,
782/3,
783/2,
784/3,
785/2,
786/2,
787/2,
788/2,
789/2,
790/2,
791/3,
792/3,
793/2,
794/3,
795/3,
796/3,
797/1,
798/2,
799/3,
800/2,
801/2,
802/2,
803/2,
804/2,
805/2,
806/3,
807/3,
808/2,
809/2,
810/2,
811/2,
812/3,
813/2,
814/2,
815/2,
816/2,
817/2,
818/2,
819/2,
820/2,
821/3,
822/2,
823/3,
824/2,
825/2,
826/3,
827/2,
828/2,
829/3,
830/3,
831/2,
832/3,
833/2,
834/2,
835/2,
836/2,
837/2,
838/2,
839/2,
840/3,
841/1,
842/2,
843/2,
844/3,
845/2,
846/2,
847/2,
848/2,
849/2,
850/2,
851/2,
852/1,
853/3,
854/2,
855/2,
856/3,
857/2,
858/3,
859/2,
860/2,
861/2,
862/2,
863/1,
864/3,
865/2,
866/2,
867/2,
868/1,
869/2,
870/2,
871/3,
872/2,
873/2,
874/1,
875/2,
876/2,
877/2,
878/3,
879/2,
880/3,
881/2,
882/2,
883/2,
884/2,
885/3,
886/2,
887/3,
888/3,
889/2,
890/2,
891/2,
892/2,
893/2,
894/2,
895/2,
896/2,
897/2,
898/2,
899/2,
900/2,
901/2,
902/2,
903/2,
904/2,
905/2,
906/1,
907/2,
908/3,
909/3,
910/3,
911/2,
912/1,
913/3,
914/2,
915/2,
916/2,
917/2,
918/2,
919/2,
920/2,
921/3,
922/2,
923/3,
924/2,
925/2,
926/2,
927/2,
928/2,
929/2,
930/3,
931/2,
932/2,
933/3,
934/2,
935/3,
936/2,
937/1,
938/2,
939/2,
940/2,
941/2,
942/3,
943/3,
944/3,
945/2,
946/2,
947/3,
948/2,
949/2,
950/2,
951/3,
952/2,
953/1,
954/3,
955/2,
956/2,
957/2,
958/2,
959/2,
960/2,
961/2,
962/2,
963/1,
964/1,
965/2,
966/2,
967/2,
968/2,
969/2,
970/3,
971/3,
972/2,
973/2,
974/3,
975/2,
976/2,
977/2,
978/2,
979/2,
980/2,
981/2,
982/2,
983/2,
984/2,
985/3,
986/2,
987/3,
988/2,
989/2,
990/2,
991/2,
992/3,
993/2,
994/3,
995/2,
996/2,
997/2,
998/2,
999/2,
1000/2,
1001/2,
1002/1,
1003/1,
1004/2,
1005/2,
1006/2,
1007/2,
1008/2,
1009/2,
1010/3,
1011/1,
1012/3,
1013/2,
1014/2,
1015/2,
1016/1,
1017/2,
1018/1,
1019/2,
1020/2,
1021/2,
1022/2,
1023/2,
1024/2,
1025/2,
1026/3,
1027/2,
1028/2,
1029/2,
1030/2,
1031/2,
1032/2,
1033/2,
1034/2,
1035/3,
1036/2,
1037/2,
1038/2,
1039/1,
1040/2,
1041/1,
1042/3,
1043/2,
1044/2,
1045/3,
1046/1,
1047/2,
1048/2,
1049/3,
1050/2,
1051/2,
1052/2,
1053/2,
1054/2,
1055/2,
1056/3,
1057/2,
1058/2,
1059/2,
1060/2,
1061/2,
1062/2,
1063/2,
1064/2,
1065/2,
1066/2,
1067/2,
1068/2,
1069/2,
1070/3,
1071/1,
1072/2,
1073/2,
1074/3,
1075/3,
1076/2,
1077/2,
1078/2,
1079/3,
1080/1,
1081/2,
1082/2,
1083/2,
1084/1,
1085/2,
1086/3,
1087/2,
1088/2,
1089/2,
1090/2,
1091/2,
1092/2,
1093/2,
1094/2,
1095/2,
1096/3,
1097/2,
1098/2,
1099/2,
1100/2,
1101/2,
1102/2,
1103/2,
1104/2,
1105/2,
1106/2,
1107/3,
1108/2,
1109/2,
1110/2,
1111/3,
1112/2,
1113/1,
1114/2,
1115/2,
1116/3,
1117/2,
1118/3,
1119/3,
1120/3,
1121/2,
1122/3,
1123/2,
1124/2,
1125/2,
1126/2,
1127/1,
1128/3,
1129/2,
1130/3,
1131/3,
1132/2,
1133/3,
1134/2,
1135/2,
1136/2,
1137/2,
1138/2,
1139/2,
1140/2,
1141/2,
1142/2,
1143/2,
1144/2,
1145/2,
1146/3,
1147/3,
1148/3,
1149/3,
1150/3,
1151/2,
1152/2,
1153/2,
1154/2,
1155/2,
1156/2,
1157/3,
1158/2,
1159/2,
1160/2,
1161/2,
1162/3,
1163/1,
1164/2,
1165/2,
1166/2,
1167/3,
1168/2,
1169/2,
1170/2,
1171/2,
1172/2,
1173/2,
1174/2,
1175/2,
1176/2,
1177/2,
1178/2,
1179/2,
1180/4,
1181/2,
1182/2,
1183/2,
1184/2,
1185/2,
1186/2,
1187/2,
1188/3,
1189/2,
1190/2,
1191/2,
1192/2,
1193/2,
1194/2,
1195/2,
1196/2,
1197/2,
1198/2,
1199/2,
1200/2,
1201/3,
1202/2,
1203/2,
1204/3,
1205/2,
1206/2,
1207/2,
1208/1,
1209/3,
1210/2,
1211/1,
1212/2,
1213/1,
1214/2,
1215/3,
1216/2,
1217/2,
1218/2,
1219/3,
1220/2,
1221/2,
1222/2,
1223/2,
1224/2,
1225/2,
1226/2,
1227/3,
1228/3,
1229/1,
1230/2,
1231/2,
1232/2,
1233/3,
1234/2,
1235/2,
1236/3,
1237/3,
1238/2,
1239/2,
1240/2,
1241/3,
1242/2,
1243/2,
1244/2,
1245/1,
1246/2,
1247/3,
1248/3,
1249/2,
1250/3,
1251/3,
1252/2,
1253/2,
1254/3,
1255/2,
1256/2,
1257/2,
1258/1,
1259/2,
1260/2,
1261/2,
1262/2,
1263/2,
1264/2,
1265/1,
1266/2,
1267/2,
1268/3,
1269/2,
1270/2,
1271/3,
1272/1,
1273/2,
1274/2,
1275/2,
1276/2,
1277/2,
1278/2,
1279/2,
1280/3,
1281/2,
1282/2,
1283/2,
1284/2,
1285/2,
1286/2,
1287/2,
1288/3,
1289/3,
1290/2,
1291/2,
1292/2,
1293/3,
1294/2,
1295/2,
1296/2,
1297/2,
1298/2,
1299/2,
1300/2,
1301/2,
1302/2,
1303/2,
1304/1,
1305/3,
1306/2,
1307/2,
1308/2,
1309/2,
1310/1,
1311/2,
1312/2,
1313/2,
1314/1,
1315/1,
1316/3,
1317/3,
1318/2,
1319/2,
1320/2,
1321/1,
1322/2,
1323/2,
1324/1,
1325/2,
1326/2,
1327/2,
1328/2,
1329/3,
1330/2,
1331/2,
1332/2,
1333/2,
1334/2,
1335/1,
1336/3,
1337/1,
1338/3,
1339/2,
1340/2,
1341/2,
1342/2,
1343/2,
1344/2,
1345/2,
1346/3,
1347/2,
1348/2,
1349/2,
1350/2,
1351/2,
1352/3,
1353/2,
1354/2,
1355/2,
1356/2,
1357/3,
1358/3,
1359/3,
1360/2,
1361/2,
1362/2,
1363/2,
1364/2,
1365/2,
1366/3,
1367/2,
1368/2,
1369/2,
1370/2,
1371/2,
1372/2,
1373/3,
1374/1,
1375/2,
1376/3,
1377/3,
1378/2,
1379/2,
1380/3,
1381/2,
1382/1,
1383/3,
1384/3,
1385/2,
1386/2,
1387/2,
1388/3,
1389/3,
1390/3,
1391/2,
1392/3,
1393/3,
1394/2,
1395/3,
1396/2,
1397/3,
1398/2,
1399/3,
1400/1,
1401/2,
1402/2,
1403/2,
1404/2,
1405/2,
1406/2,
1407/3,
1408/2,
1409/3,
1410/2,
1411/2,
1412/2,
1413/1,
1414/2,
1415/2,
1416/2,
1417/2,
1418/2,
1419/3,
1420/3,
1421/1,
1422/2,
1423/3,
1424/3,
1425/2,
1426/2,
1427/1,
1428/1,
1429/2,
1430/2,
1431/2,
1432/3,
1433/2,
1434/3,
1435/2,
1436/2,
1437/2,
1438/3,
1439/2,
1440/2,
1441/2,
1442/3,
1443/3,
1444/2,
1445/2,
1446/2,
1447/2,
1448/2,
1449/2,
1450/2,
1451/3,
1452/3,
1453/2,
1454/2,
1455/2,
1456/2,
1457/2,
1458/2,
1459/2,
1460/2,
1461/2,
1462/1,
1463/1,
1464/2,
1465/2,
1466/3,
1467/2,
1468/3,
1469/2,
1470/1,
1471/2,
1472/2,
1473/2,
1474/3,
1475/1,
1476/1,
1477/2,
1478/2,
1479/2,
1480/2,
1481/2,
1482/3,
1483/2,
1484/2,
1485/2,
1486/2,
1487/2,
1488/2,
1489/2,
1490/2,
1491/3,
1492/3,
1493/2,
1494/2,
1495/2,
1496/2,
1497/2,
1498/2,
1499/2,
1500/2,
1501/2,
1502/2,
1503/2,
1504/2,
1505/2,
1506/2,
1507/2,
1508/2,
1509/3,
1510/2,
1511/2,
1512/2,
1513/4,
1514/2,
1515/2,
1516/2,
1517/2,
1518/2,
1519/3,
1520/2,
1521/3,
1522/2,
1523/2,
1524/1,
1525/3,
1526/2,
1527/2,
1528/1,
1529/2,
1530/3,
1531/1,
1532/2,
1533/2,
1534/2,
1535/2,
1536/2,
1537/1,
1538/2,
1539/2,
1540/3,
1541/2,
1542/3,
1543/2,
1544/2,
1545/2,
1546/1,
1547/2,
1548/2,
1549/2,
1550/2,
1551/3,
1552/2,
1553/3,
1554/2,
1555/2,
1556/2,
1557/3,
1558/3,
1559/2,
1560/2,
1561/3,
1562/3,
1563/2,
1564/2,
1565/2,
1566/2,
1567/2,
1568/2,
1569/2,
1570/2,
1571/2,
1572/1,
1573/2,
1574/2,
1575/2,
1576/3,
1577/2,
1578/3,
1579/2,
1580/2,
1581/2,
1582/2,
1583/3,
1584/2,
1585/3,
1586/2,
1587/1,
1588/2,
1589/2,
1590/3,
1591/2,
1592/2,
1593/2,
1594/3,
1595/2,
1596/2,
1597/3,
1598/2,
1599/2,
1600/3,
1601/2,
1602/2,
1603/2,
1604/3,
1605/2,
1606/2,
1607/2,
1608/3,
1609/3,
1610/2,
1611/2,
1612/2,
1613/2,
1614/2,
1615/2,
1616/1,
1617/2,
1618/2,
1619/2,
1620/1,
1621/2,
1622/3,
1623/3,
1624/3,
1625/3,
1626/2,
1627/2,
1628/2,
1629/2,
1630/2,
1631/1,
1632/3,
1633/2,
1634/2,
1635/3,
1636/2,
1637/2,
1638/2,
1639/3,
1640/2,
1641/3,
1642/3,
1643/2,
1644/2,
1645/2,
1646/3,
1647/2,
1648/2,
1649/2,
1650/2,
1651/3,
1652/2,
1653/2,
1654/3,
1655/2,
1656/2,
1657/2,
1658/2,
1659/2,
1660/3,
1661/2,
1662/3,
1663/3,
1664/2,
1665/2,
1666/2,
1667/2,
1668/3,
1669/3,
1670/3,
1671/3,
1672/2,
1673/2,
1674/2,
1675/2,
1676/3,
1677/2,
1678/3,
1679/2,
1680/2,
1681/2,
1682/1,
1683/1,
1684/2,
1685/2,
1686/3,
1687/2,
1688/2,
1689/2,
1690/2,
1691/2,
1692/2,
1693/1,
1694/2,
1695/3,
1696/3,
1697/2,
1698/3,
1699/2,
1700/1,
1701/2,
1702/2,
1703/2,
1704/2,
1705/2,
1706/3,
1707/2,
1708/2,
1709/2,
1710/3,
1711/3,
1712/2,
1713/2,
1714/3,
1715/3,
1716/3,
1717/2,
1718/2,
1719/2,
1720/1,
1721/3,
1722/3,
1723/3,
1724/2,
1725/2,
1726/2,
1727/2,
1728/2,
1729/3,
1730/2,
1731/2,
1732/2,
1733/2,
1734/2,
1735/2,
1736/2,
1737/2,
1738/2,
1739/3,
1740/1,
1741/2,
1742/2,
1743/2,
1744/2,
1745/2,
1746/2,
1747/2,
1748/3,
1749/2,
1750/2,
1751/2,
1752/2,
1753/2,
1754/3,
1755/2,
1756/2,
1757/3,
1758/3,
1759/2,
1760/1,
1761/2,
1762/2,
1763/2,
1764/3,
1765/2,
1766/3,
1767/1,
1768/2,
1769/3,
1770/2,
1771/2,
1772/3,
1773/2,
1774/2,
1775/3,
1776/2,
1777/1,
1778/1,
1779/2,
1780/3,
1781/1,
1782/3,
1783/2,
1784/3,
1785/2,
1786/2,
1787/2,
1788/2,
1789/2,
1790/2,
1791/2,
1792/2,
1793/3,
1794/3,
1795/2,
1796/2,
1797/2,
1798/2,
1799/2,
1800/3,
1801/2,
1802/3,
1803/2,
1804/2,
1805/2,
1806/2,
1807/2,
1808/2,
1809/3,
1810/3,
1811/2,
1812/2,
1813/2,
1814/1,
1815/2,
1816/3,
1817/2,
1818/2,
1819/2,
1820/2,
1821/2,
1822/2,
1823/2,
1824/2,
1825/1,
1826/3,
1827/3,
1828/2,
1829/2,
1830/2,
1831/3,
1832/3,
1833/3,
1834/2,
1835/2,
1836/2,
1837/3,
1838/3,
1839/2,
1840/2,
1841/2,
1842/3,
1843/3,
1844/3,
1845/3,
1846/2,
1847/1,
1848/3,
1849/2,
1850/2,
1851/2,
1852/2,
1853/1,
1854/3,
1855/3,
1856/3,
1857/2,
1858/2,
1859/1,
1860/2,
1861/1,
1862/3,
1863/3,
1864/2,
1865/1,
1866/3,
1867/2,
1868/3,
1869/2,
1870/1,
1871/2,
1872/2,
1873/2,
1874/2,
1875/2,
1876/2,
1877/2,
1878/3,
1879/2,
1880/3,
1881/2,
1882/2,
1883/2,
1884/3,
1885/2,
1886/2,
1887/3,
1888/3,
1889/3,
1890/3,
1891/2,
1892/3,
1893/2,
1894/2,
1895/3,
1896/2,
1897/2,
1898/2,
1899/2,
1900/2,
1901/2,
1902/2,
1903/2,
1904/2,
1905/2,
1906/2,
1907/3,
1908/2,
1909/2,
1910/3,
1911/2,
1912/1,
1913/2,
1914/2,
1915/2,
1916/2,
1917/2,
1918/2,
1919/2,
1920/3,
1921/2,
1922/3,
1923/2,
1924/3,
1925/2,
1926/2,
1927/2,
1928/4,
1929/3,
1930/2,
1931/2,
1932/3,
1933/3,
1934/2,
1935/2,
1936/2,
1937/2,
1938/3,
1939/2,
1940/3,
1941/2,
1942/2,
1943/2,
1944/2,
1945/2,
1946/3,
1947/2,
1948/2,
1949/3,
1950/2,
1951/3,
1952/3,
1953/2,
1954/2,
1955/2,
1956/2,
1957/2,
1958/2,
1959/2,
1960/2,
1961/4,
1962/2,
1963/1,
1964/2,
1965/2,
1966/2,
1967/2,
1968/2,
1969/2,
1970/3,
1971/2,
1972/2,
1973/2,
1974/2,
1975/2,
1976/2,
1977/1,
1978/2,
1979/2,
1980/2,
1981/2,
1982/1,
1983/3,
1984/2,
1985/3,
1986/2,
1987/2,
1988/2,
1989/2,
1990/2,
1991/2,
1992/2,
1993/2,
1994/2,
1995/2,
1996/2,
1997/2,
1998/3,
1999/2,
2000/2,
2001/3,
2002/2,
2003/3,
2004/2,
2005/2,
2006/2,
2007/2,
2008/3,
2009/2,
2010/2,
2011/2,
2012/2,
2013/3,
2014/3,
2015/3,
2016/3,
2017/3,
2018/2,
2019/4,
2020/3,
2021/2,
2022/2,
2023/3,
2024/3,
2025/2,
2026/3,
2027/2,
2028/2,
2029/2,
2030/2,
2031/2,
2032/3,
2033/2,
2034/2,
2035/2,
2036/3,
2037/2,
2038/2,
2039/2,
2040/3,
2041/2,
2042/1,
2043/2,
2044/2,
2045/2,
2046/2,
2047/2,
2048/3,
2049/3,
2050/2,
2051/3,
2052/1,
2053/1,
2054/2,
2055/2,
2056/2,
2057/2,
2058/2,
2059/2,
2060/1,
2061/2,
2062/2,
2063/2,
2064/1,
2065/2,
2066/2,
2067/2,
2068/2,
2069/2,
2070/3,
2071/3,
2072/2,
2073/2,
2074/2,
2075/3,
2076/2,
2077/3,
2078/2,
2079/2,
2080/2,
2081/2,
2082/1,
2083/2,
2084/3,
2085/1,
2086/1,
2087/2,
2088/2,
2089/2,
2090/2,
2091/2,
2092/2,
2093/3,
2094/2,
2095/2,
2096/2,
2097/2,
2098/3,
2099/3,
2100/2,
2101/1,
2102/2,
2103/2,
2104/2,
2105/3,
2106/3,
2107/2,
2108/2,
2109/2,
2110/2,
2111/1,
2112/2,
2113/2,
2114/2,
2115/2,
2116/3,
2117/2,
2118/3,
2119/2,
2120/1,
2121/2,
2122/2,
2123/2,
2124/2,
2125/2,
2126/2,
2127/1,
2128/2,
2129/2,
2130/2,
2131/2,
2132/2,
2133/2,
2134/2,
2135/2,
2136/2,
2137/2,
2138/2,
2139/4,
2140/2,
2141/2,
2142/3,
2143/2,
2144/2,
2145/2,
2146/2,
2147/2,
2148/2,
2149/2,
2150/3,
2151/2,
2152/3,
2153/2,
2154/2,
2155/2,
2156/2,
2157/2,
2158/2,
2159/2,
2160/3,
2161/2,
2162/2,
2163/3,
2164/2,
2165/2,
2166/2,
2167/1,
2168/3,
2169/2,
2170/2,
2171/2,
2172/1,
2173/2,
2174/2,
2175/3,
2176/3,
2177/3,
2178/3,
2179/2,
2180/3,
2181/2,
2182/3,
2183/2,
2184/2,
2185/2,
2186/3,
2187/2,
2188/2,
2189/2,
2190/2,
2191/3,
2192/3,
2193/2,
2194/3,
2195/1,
2196/2,
2197/2,
2198/2,
2199/3,
2200/3,
2201/2,
2202/2,
2203/2,
2204/3,
2205/1,
2206/2,
2207/2,
2208/2,
2209/3,
2210/3,
2211/2,
2212/2,
2213/2,
2214/2,
2215/1,
2216/2,
2217/2,
2218/2,
2219/2,
2220/3,
2221/2,
2222/3,
2223/2,
2224/3,
2225/3,
2226/2,
2227/2,
2228/2,
2229/2,
2230/2,
2231/2,
2232/2,
2233/2,
2234/2,
2235/2,
2236/2,
2237/2,
2238/2,
2239/3,
2240/1,
2241/2,
2242/2,
2243/2,
2244/2,
2245/2,
2246/2,
2247/2,
2248/2,
2249/2,
2250/3,
2251/2,
2252/2,
2253/2,
2254/2,
2255/2,
2256/2,
2257/2,
2258/2,
2259/2,
2260/2,
2261/3,
2262/3,
2263/1,
2264/1,
2265/2,
2266/3,
2267/3,
2268/3,
2269/3,
2270/2,
2271/2,
2272/2,
2273/2,
2274/2,
2275/2,
2276/3,
2277/3,
2278/2,
2279/2,
2280/2,
2281/2,
2282/2,
2283/2,
2284/2,
2285/2,
2286/3,
2287/2,
2288/2,
2289/2,
2290/3,
2291/2,
2292/2,
2293/3,
2294/2,
2295/2,
2296/1,
2297/2,
2298/2,
2299/2,
2300/2,
2301/2,
2302/2,
2303/3,
2304/2,
2305/2,
2306/2,
2307/2,
2308/3,
2309/2,
2310/2,
2311/2,
2312/2,
2313/3,
2314/2,
2315/2,
2316/3,
2317/2,
2318/2,
2319/3,
2320/3,
2321/2,
2322/2,
2323/2,
2324/2,
2325/4,
2326/2,
2327/2,
2328/3,
2329/2,
2330/2,
2331/2,
2332/3,
2333/2,
2334/2,
2335/3,
2336/4,
2337/2,
2338/2,
2339/2,
2340/3,
2341/3,
2342/2,
2343/2,
2344/1,
2345/2,
2346/2,
2347/1,
2348/3,
2349/1,
2350/2,
2351/2,
2352/2,
2353/2,
2354/3,
2355/2,
2356/2,
2357/2,
2358/3,
2359/1,
2360/1,
2361/2,
2362/1,
2363/3,
2364/2,
2365/4,
2366/2,
2367/2,
2368/2,
2369/2,
2370/3,
2371/2,
2372/2,
2373/2,
2374/2,
2375/3,
2376/2,
2377/2,
2378/2,
2379/3,
2380/2,
2381/1,
2382/2,
2383/3,
2384/2,
2385/2,
2386/2,
2387/2,
2388/2,
2389/2,
2390/2,
2391/2,
2392/3,
2393/1,
2394/2,
2395/2,
2396/2,
2397/2,
2398/3,
2399/2,
2400/2,
2401/2,
2402/2,
2403/2,
2404/2,
2405/2,
2406/2,
2407/3,
2408/2,
2409/3,
2410/1,
2411/2,
2412/1,
2413/3,
2414/2,
2415/2,
2416/2,
2417/2,
2418/3,
2419/3,
2420/3,
2421/3,
2422/2,
2423/2,
2424/2,
2425/2,
2426/3,
2427/2,
2428/3,
2429/2,
2430/2,
2431/2,
2432/2,
2433/3,
2434/2,
2435/2,
2436/1,
2437/2,
2438/3,
2439/2,
2440/3,
2441/2,
2442/2,
2443/2,
2444/2,
2445/2,
2446/2,
2447/2,
2448/2,
2449/2,
2450/3,
2451/2,
2452/2,
2453/3,
2454/3,
2455/2,
2456/3,
2457/2,
2458/2,
2459/3,
2460/2,
2461/2,
2462/2,
2463/2,
2464/1,
2465/3,
2466/2,
2467/2,
2468/2,
2469/3,
2470/3,
2471/1,
2472/2,
2473/2,
2474/2,
2475/4,
2476/2,
2477/3,
2478/3,
2479/2,
2480/2,
2481/2,
2482/3,
2483/3,
2484/2,
2485/3,
2486/2,
2487/2,
2488/2,
2489/2,
2490/3,
2491/3,
2492/2,
2493/2,
2494/3,
2495/3,
2496/2,
2497/2,
2498/2,
2499/2,
2500/2,
2501/3,
2502/2,
2503/2,
2504/3,
2505/2,
2506/2,
2507/2,
2508/2,
2509/2,
2510/2,
2511/3,
2512/3,
2513/3,
2514/3,
2515/3,
2516/2,
2517/2,
2518/3,
2519/2,
2520/2,
2521/2,
2522/2,
2523/2,
2524/2,
2525/2,
2526/2,
2527/2,
2528/2,
2529/2,
2530/2,
2531/1,
2532/2,
2533/3,
2534/3,
2535/2,
2536/2,
2537/2,
2538/2,
2539/3,
2540/2,
2541/1,
2542/2,
2543/1,
2544/2,
2545/2,
2546/2,
2547/1,
2548/2,
2549/2,
2550/2,
2551/2,
2552/2,
2553/3,
2554/3,
2555/3,
2556/1,
2557/3,
2558/2,
2559/2,
2560/2,
2561/3,
2562/2,
2563/2,
2564/1,
2565/2,
2566/2,
2567/3,
2568/2,
2569/1,
2570/2,
2571/3,
2572/2,
2573/2,
2574/2,
2575/2,
2576/2,
2577/3,
2578/3,
2579/3,
2580/2,
2581/2,
2582/2,
2583/1,
2584/2,
2585/2,
2586/2,
2587/2,
2588/1,
2589/2,
2590/3,
2591/1,
2592/2,
2593/2,
2594/3,
2595/2,
2596/3,
2597/2,
2598/2,
2599/3,
2600/2,
2601/3,
2602/2,
2603/2,
2604/2,
2605/3,
2606/2,
2607/3,
2608/2,
2609/2,
2610/2,
2611/2,
2612/1,
2613/3,
2614/2,
2615/3,
2616/2,
2617/2,
2618/2,
2619/2,
2620/2,
2621/3,
2622/2,
2623/2,
2624/2,
2625/2,
2626/1,
2627/2,
2628/2,
2629/2,
2630/2,
2631/2,
2632/3,
2633/2,
2634/3,
2635/2,
2636/2,
2637/2,
2638/2,
2639/2,
2640/3,
2641/2,
2642/2,
2643/2,
2644/2,
2645/2,
2646/2,
2647/2,
2648/1,
2649/3,
2650/2,
2651/1,
2652/2,
2653/1,
2654/2,
2655/2,
2656/2,
2657/2,
2658/3,
2659/2,
2660/1,
2661/2,
2662/2,
2663/2,
2664/2,
2665/2,
2666/2,
2667/2,
2668/2,
2669/2,
2670/2,
2671/3,
2672/2,
2673/3,
2674/2,
2675/1,
2676/3,
2677/2,
2678/2,
2679/2,
2680/2,
2681/2,
2682/2,
2683/2,
2684/3,
2685/3,
2686/3,
2687/2,
2688/2,
2689/3,
2690/2,
2691/2,
2692/2,
2693/3,
2694/2,
2695/2,
2696/2,
2697/2,
2698/2,
2699/2,
2700/2,
2701/2,
2702/3,
2703/3,
2704/3,
2705/2,
2706/2,
2707/2,
2708/2,
2709/2,
2710/2,
2711/3,
2712/3,
2713/3,
2714/2,
2715/2,
2716/2,
2717/3,
2718/2,
2719/2,
2720/3,
2721/3,
2722/2,
2723/3,
2724/2,
2725/2,
2726/1,
2727/2,
2728/2,
2729/2,
2730/2,
2731/2,
2732/3,
2733/2,
2734/2,
2735/2,
2736/3,
2737/2,
2738/2,
2739/3,
2740/2,
2741/2,
2742/3,
2743/2,
2744/2,
2745/3,
2746/2,
2747/2,
2748/2,
2749/2,
2750/3,
2751/1,
2752/3,
2753/2,
2754/1,
2755/2,
2756/2,
2757/2,
2758/3,
2759/2,
2760/2,
2761/2,
2762/2,
2763/2,
2764/2,
2765/2,
2766/2,
2767/2,
2768/2,
2769/2,
2770/2,
2771/2,
2772/3,
2773/2,
2774/2,
2775/2,
2776/2,
2777/3,
2778/2,
2779/3,
2780/2,
2781/2,
2782/2,
2783/2,
2784/2,
2785/2,
2786/2,
2787/2,
2788/1,
2789/2,
2790/2,
2791/2,
2792/2,
2793/3,
2794/2,
2795/2,
2796/2,
2797/3,
2798/2,
2799/2,
2800/3,
2801/1,
2802/2,
2803/2,
2804/2,
2805/2,
2806/2,
2807/2,
2808/2,
2809/2,
2810/3,
2811/1,
2812/3,
2813/1,
2814/2,
2815/1,
2816/2,
2817/1,
2818/3,
2819/2,
2820/3,
2821/3,
2822/3,
2823/2,
2824/3,
2825/2,
2826/2,
2827/3,
2828/2,
2829/3,
2830/2,
2831/2,
2832/2,
2833/2,
2834/2,
2835/2,
2836/3,
2837/2,
2838/2,
2839/2,
2840/2,
2841/3,
2842/2,
2843/3,
2844/2,
2845/3,
2846/3,
2847/2,
2848/3,
2849/2,
2850/1,
2851/1,
2852/2,
2853/1,
2854/2,
2855/2,
2856/3,
2857/2,
2858/3,
2859/2,
2860/2,
2861/3,
2862/2,
2863/2,
2864/2,
2865/2,
2866/2,
2867/3,
2868/2,
2869/2,
2870/2,
2871/2,
2872/2,
2873/2,
2874/3,
2875/3,
2876/3,
2877/2,
2878/3,
2879/2,
2880/2,
2881/3,
2882/1,
2883/2,
2884/2,
2885/2,
2886/3,
2887/1,
2888/2,
2889/2,
2890/3,
2891/3,
2892/3,
2893/3,
2894/3,
2895/2,
2896/2,
2897/2,
2898/2,
2899/2,
2900/3,
2901/2,
2902/2,
2903/2,
2904/3,
2905/3,
2906/2,
2907/2,
2908/2,
2909/2,
2910/2,
2911/3,
2912/2,
2913/2,
2914/2,
2915/2,
2916/2,
2917/2,
2918/3,
2919/3,
2920/3,
2921/2,
2922/3,
2923/2,
2924/1,
2925/2,
2926/2,
2927/2,
2928/1,
2929/3,
2930/2,
2931/2,
2932/2,
2933/2,
2934/2,
2935/2,
2936/3,
2937/2,
2938/3,
2939/2,
2940/3,
2941/2,
2942/3,
2943/2,
2944/3,
2945/2,
2946/2,
2947/3,
2948/2,
2949/3,
2950/3,
2951/3,
2952/2,
2953/2,
2954/3,
2955/2,
2956/2,
2957/2,
2958/1,
2959/3,
2960/3,
2961/2,
2962/1,
2963/2,
2964/4,
2965/2,
2966/2,
2967/1,
2968/2,
2969/3,
2970/3,
2971/2,
2972/2,
2973/2,
2974/3,
2975/2,
2976/2,
2977/2,
2978/2,
2979/2,
2980/2,
2981/3,
2982/3,
2983/1,
2984/2,
2985/2,
2986/2,
2987/2,
2988/2,
2989/2,
2990/2,
2991/3,
2992/2,
2993/3,
2994/2,
2995/3,
2996/2,
2997/2,
2998/1,
2999/2,
3000/2,
3001/3,
3002/1,
3003/2,
3004/3,
3005/2,
3006/3,
3007/2,
3008/2,
3009/2,
3010/3,
3011/2,
3012/2,
3013/1,
3014/3,
3015/2,
3016/2,
3017/2,
3018/2,
3019/2,
3020/2,
3021/3,
3022/2,
3023/3,
3024/3,
3025/3,
3026/2,
3027/3,
3028/3,
3029/2,
3030/2,
3031/2,
3032/2,
3033/3,
3034/3,
3035/2,
3036/2,
3037/3,
3038/2,
3039/2,
3040/3,
3041/2,
3042/3,
3043/2,
3044/2,
3045/3,
3046/2,
3047/2,
3048/3,
3049/2,
3050/2,
3051/2,
3052/2,
3053/2,
3054/2,
3055/2,
3056/2,
3057/2,
3058/3,
3059/2,
3060/2,
3061/1,
3062/3,
3063/2,
3064/2,
3065/3,
3066/3,
3067/1,
3068/3,
3069/2,
3070/2,
3071/2,
3072/2,
3073/3,
3074/3,
3075/2,
3076/1,
3077/2,
3078/2,
3079/2,
3080/2,
3081/1,
3082/2,
3083/2,
3084/2,
3085/2,
3086/2,
3087/3,
3088/2,
3089/3,
3090/2,
3091/2,
3092/2,
3093/2,
3094/2,
3095/2,
3096/2,
3097/1,
3098/3,
3099/3,
3100/2,
3101/2,
3102/2,
3103/2,
3104/3,
3105/2,
3106/2,
3107/2,
3108/2,
3109/2,
3110/2,
3111/2,
3112/2,
3113/1,
3114/2,
3115/1,
3116/2,
3117/2,
3118/2,
3119/3,
3120/3,
3121/3,
3122/2,
3123/3,
3124/2,
3125/2,
3126/2,
3127/2,
3128/3,
3129/1,
3130/1,
3131/2,
3132/2,
3133/1,
3134/2,
3135/2,
3136/2,
3137/3,
3138/2,
3139/2,
3140/2,
3141/2,
3142/3,
3143/2,
3144/2,
3145/3,
3146/2,
3147/2,
3148/2,
3149/2,
3150/2,
3151/2,
3152/2,
3153/2,
3154/2,
3155/3,
3156/2,
3157/2,
3158/2,
3159/2,
3160/2,
3161/2,
3162/2,
3163/2,
3164/2,
3165/3,
3166/2,
3167/2,
3168/2,
3169/3,
3170/2,
3171/1,
3172/2,
3173/3,
3174/2,
3175/2,
3176/3,
3177/2,
3178/2,
3179/2,
3180/2,
3181/2,
3182/2,
3183/2,
3184/2,
3185/3,
3186/2,
3187/2,
3188/2,
3189/3,
3190/3,
3191/2,
3192/4,
3193/2,
3194/2,
3195/2,
3196/2,
3197/3,
3198/3,
3199/2,
3200/2,
3201/2,
3202/2,
3203/3,
3204/2,
3205/2,
3206/3,
3207/3,
3208/2,
3209/3,
3210/1,
3211/2,
3212/2,
3213/2,
3214/2,
3215/2,
3216/2,
3217/2,
3218/2,
3219/3,
3220/2,
3221/1,
3222/2,
3223/3,
3224/3,
3225/2,
3226/2,
3227/2,
3228/2,
3229/2,
3230/3,
3231/2,
3232/2,
3233/3,
3234/2,
3235/2,
3236/3,
3237/1,
3238/2,
3239/3,
3240/2,
3241/2,
3242/2,
3243/2,
3244/2,
3245/3,
3246/2,
3247/2,
3248/1,
3249/2,
3250/2,
3251/2,
3252/2,
3253/2,
3254/2,
3255/2,
3256/3,
3257/3,
3258/2,
3259/2,
3260/1,
3261/2,
3262/3,
3263/2,
3264/1,
3265/2,
3266/3,
3267/2,
3268/2,
3269/2,
3270/2,
3271/2,
3272/2,
3273/3,
3274/2,
3275/2,
3276/3,
3277/3,
3278/2,
3279/3,
3280/2,
3281/3,
3282/2,
3283/2,
3284/3,
3285/3,
3286/2,
3287/3,
3288/2,
3289/2,
3290/3,
3291/3,
3292/2,
3293/3,
3294/2,
3295/2,
3296/2,
3297/3,
3298/1,
3299/2,
3300/2,
3301/2,
3302/1,
3303/3,
3304/1,
3305/2,
3306/1,
3307/2,
3308/2,
3309/3,
3310/2,
3311/2,
3312/2,
3313/2,
3314/2,
3315/2,
3316/2,
3317/2,
3318/2,
3319/3,
3320/2,
3321/2,
3322/1,
3323/2,
3324/2,
3325/2,
3326/2,
3327/3,
3328/2,
3329/2,
3330/2,
3331/2,
3332/2,
3333/1,
3334/2,
3335/3,
3336/2,
3337/1,
3338/2,
3339/2,
3340/2,
3341/2,
3342/3,
3343/2,
3344/2,
3345/2,
3346/2,
3347/2,
3348/3,
3349/2,
3350/3,
3351/1,
3352/2,
3353/2,
3354/2,
3355/2,
3356/2,
3357/2,
3358/2,
3359/2,
3360/2,
3361/2,
3362/2,
3363/2,
3364/1,
3365/2,
3366/2,
3367/3,
3368/1,
3369/1,
3370/2,
3371/2,
3372/2,
3373/2,
3374/2,
3375/3,
3376/2,
3377/2,
3378/2,
3379/3,
3380/1,
3381/3,
3382/2,
3383/1,
3384/2,
3385/2,
3386/2,
3387/2,
3388/2,
3389/2,
3390/2,
3391/2,
3392/2,
3393/2,
3394/2,
3395/1,
3396/3,
3397/3,
3398/3,
3399/2,
3400/2,
3401/2,
3402/3,
3403/3,
3404/3,
3405/3,
3406/2,
3407/2,
3408/3,
3409/2,
3410/2,
3411/2,
3412/2,
3413/2,
3414/2,
3415/1,
3416/3,
3417/2,
3418/2,
3419/2,
3420/2,
3421/2,
3422/3,
3423/2,
3424/4,
3425/2,
3426/2,
3427/3,
3428/2,
3429/2,
3430/2,
3431/2,
3432/3,
3433/2,
3434/2,
3435/2,
3436/3,
3437/2,
3438/2,
3439/2,
3440/1,
3441/2,
3442/2,
3443/3,
3444/2,
3445/2,
3446/3,
3447/2,
3448/2,
3449/3,
3450/3,
3451/2,
3452/1,
3453/3,
3454/2,
3455/2,
3456/2,
3457/2,
3458/3,
3459/2,
3460/2,
3461/2,
3462/2,
3463/2,
3464/3,
3465/2,
3466/3,
3467/2,
3468/2,
3469/2,
3470/3,
3471/2,
3472/2,
3473/2,
3474/3,
3475/2,
3476/2,
3477/2,
3478/2,
3479/2,
3480/2,
3481/2,
3482/2,
3483/2,
3484/2,
3485/3,
3486/4,
3487/3,
3488/1,
3489/1,
3490/2,
3491/3,
3492/2,
3493/2,
3494/2,
3495/2,
3496/2,
3497/1,
3498/3,
3499/2,
3500/2,
3501/2,
3502/2,
3503/2,
3504/2,
3505/2,
3506/2,
3507/2,
3508/2,
3509/2,
3510/2,
3511/1,
3512/2,
3513/2,
3514/3,
3515/2,
3516/2,
3517/2,
3518/2,
3519/3,
3520/2,
3521/2,
3522/2,
3523/3,
3524/3,
3525/2,
3526/2,
3527/3,
3528/2,
3529/3,
3530/2,
3531/2,
3532/3,
3533/2,
3534/2,
3535/2,
3536/1,
3537/2,
3538/2,
3539/2,
3540/2,
3541/2,
3542/2,
3543/3,
3544/2,
3545/3,
3546/2,
3547/2,
3548/2,
3549/2,
3550/2,
3551/3,
3552/3,
3553/2,
3554/2,
3555/2,
3556/2,
3557/2,
3558/1,
3559/3,
3560/2,
3561/2,
3562/3,
3563/2,
3564/2,
3565/2,
3566/2,
3567/2,
3568/3,
3569/2,
3570/2,
3571/2,
3572/3,
3573/2,
3574/2,
3575/2,
3576/2,
3577/2,
3578/1,
3579/2,
3580/2,
3581/2,
3582/2,
3583/3,
3584/3,
3585/2,
3586/2,
3587/1,
3588/2,
3589/2,
3590/3,
3591/2,
3592/2,
3593/2,
3594/2,
3595/2,
3596/2,
3597/3,
3598/2,
3599/2,
3600/2,
3601/3,
3602/2,
3603/2,
3604/3,
3605/2,
3606/2,
3607/2,
3608/2,
3609/3,
3610/2,
3611/3,
3612/2,
3613/2,
3614/2,
3615/2,
3616/2,
3617/2,
3618/2,
3619/2,
3620/2,
3621/2,
3622/2,
3623/2,
3624/3,
3625/2,
3626/3,
3627/2,
3628/3,
3629/3,
3630/2,
3631/2,
3632/4,
3633/3,
3634/2,
3635/2,
3636/2,
3637/2,
3638/1,
3639/2,
3640/3,
3641/3,
3642/3,
3643/2,
3644/3,
3645/2,
3646/2,
3647/3,
3648/2,
3649/2,
3650/2,
3651/3,
3652/2,
3653/2,
3654/1,
3655/2,
3656/1,
3657/2,
3658/2,
3659/2,
3660/2,
3661/2,
3662/1,
3663/2,
3664/2,
3665/2,
3666/3,
3667/2,
3668/2,
3669/2,
3670/2,
3671/2,
3672/2,
3673/2,
3674/2,
3675/2,
3676/2,
3677/3,
3678/2,
3679/2,
3680/2,
3681/2,
3682/3,
3683/2,
3684/2,
3685/2,
3686/2,
3687/1,
3688/2,
3689/3,
3690/2,
3691/3,
3692/2,
3693/3,
3694/2,
3695/3,
3696/2,
3697/2,
3698/3,
3699/2,
3700/3,
3701/2,
3702/3,
3703/1,
3704/2,
3705/1,
3706/2,
3707/2,
3708/2,
3709/3,
3710/1,
3711/2,
3712/2,
3713/3,
3714/2,
3715/2,
3716/2,
3717/2,
3718/2,
3719/3,
3720/3,
3721/2,
3722/1,
3723/2,
3724/3,
3725/2,
3726/2,
3727/2,
3728/2,
3729/1,
3730/3,
3731/2,
3732/2,
3733/2,
3734/3,
3735/3,
3736/2,
3737/2,
3738/2,
3739/2,
3740/3,
3741/2,
3742/2,
3743/2,
3744/2,
3745/3,
3746/3,
3747/2,
3748/2,
3749/2,
3750/2,
3751/3,
3752/2,
3753/2,
3754/3,
3755/3,
3756/2,
3757/3,
3758/2,
3759/2,
3760/1,
3761/2,
3762/2,
3763/3,
3764/2,
3765/2,
3766/2,
3767/2,
3768/2,
3769/1,
3770/2,
3771/2,
3772/2,
3773/2,
3774/2,
3775/2,
3776/2,
3777/2,
3778/2,
3779/1,
3780/2,
3781/2,
3782/2,
3783/2,
3784/2,
3785/2,
3786/2,
3787/2,
3788/2,
3789/1,
3790/3,
3791/2,
3792/3,
3793/2,
3794/2,
3795/3,
3796/2,
3797/2,
3798/3,
3799/2,
3800/2,
3801/2,
3802/2,
3803/2,
3804/2,
3805/1,
3806/1,
3807/3,
3808/3,
3809/2,
3810/2,
3811/2,
3812/3,
3813/2,
3814/2,
3815/2,
3816/2,
3817/2,
3818/2,
3819/2,
3820/2,
3821/1,
3822/3,
3823/3,
3824/2,
3825/1,
3826/3,
3827/2,
3828/2,
3829/3,
3830/2,
3831/2,
3832/2,
3833/3,
3834/2,
3835/3,
3836/2,
3837/3,
3838/2,
3839/2,
3840/2,
3841/2,
3842/3,
3843/3,
3844/2,
3845/3,
3846/2,
3847/2,
3848/3,
3849/2,
3850/2,
3851/3,
3852/3,
3853/2,
3854/2,
3855/2,
3856/2,
3857/2,
3858/3,
3859/2,
3860/2,
3861/2,
3862/2,
3863/2,
3864/1,
3865/3,
3866/2,
3867/1,
3868/3,
3869/2,
3870/2,
3871/2,
3872/2,
3873/3,
3874/3,
3875/2,
3876/2,
3877/2,
3878/2,
3879/2,
3880/2,
3881/2,
3882/2,
3883/3,
3884/2,
3885/2,
3886/3,
3887/2,
3888/2,
3889/2,
3890/2,
3891/2,
3892/2,
3893/3,
3894/2,
3895/2,
3896/1,
3897/2,
3898/2,
3899/3,
3900/2,
3901/2,
3902/3,
3903/3,
3904/3,
3905/3,
3906/2,
3907/3,
3908/2,
3909/2,
3910/2,
3911/1,
3912/2,
3913/2,
3914/3,
3915/2,
3916/2,
3917/2,
3918/3,
3919/2,
3920/2,
3921/2,
3922/2,
3923/2,
3924/2,
3925/3,
3926/2,
3927/2,
3928/3,
3929/2,
3930/3,
3931/3,
3932/3,
3933/2,
3934/3,
3935/1,
3936/2,
3937/2,
3938/2,
3939/2,
3940/3,
3941/2,
3942/2,
3943/2,
3944/2,
3945/2,
3946/3,
3947/3,
3948/3,
3949/2,
3950/3,
3951/2,
3952/2,
3953/2,
3954/2,
3955/3,
3956/2,
3957/2,
3958/1,
3959/3,
3960/3,
3961/2,
3962/2,
3963/3,
3964/4,
3965/2,
3966/2,
3967/3,
3968/2,
3969/2,
3970/2,
3971/2,
3972/2,
3973/2,
3974/2,
3975/2,
3976/1,
3977/3,
3978/2,
3979/3,
3980/3,
3981/3,
3982/3,
3983/2,
3984/3,
3985/2,
3986/2,
3987/2,
3988/2,
3989/2,
3990/3,
3991/3,
3992/2,
3993/2,
3994/2,
3995/2,
3996/2,
3997/2,
3998/2,
3999/2,
4000/1,
4001/3,
4002/2,
4003/2,
4004/2,
4005/2,
4006/2,
4007/2,
4008/2,
4009/2,
4010/2,
4011/2,
4012/2,
4013/3,
4014/3,
4015/2,
4016/3,
4017/2,
4018/2,
4019/2,
4020/3,
4021/2,
4022/2,
4023/2,
4024/2,
4025/2,
4026/2,
4027/3,
4028/3,
4029/2,
4030/2,
4031/2,
4032/1,
4033/2,
4034/2,
4035/2,
4036/2,
4037/2,
4038/2,
4039/2,
4040/2,
4041/2,
4042/2,
4043/2,
4044/3,
4045/1,
4046/2,
4047/1,
4048/2,
4049/2,
4050/3,
4051/2,
4052/1,
4053/2,
4054/2,
4055/3,
4056/2,
4057/2,
4058/1,
4059/2,
4060/2,
4061/2,
4062/2,
4063/1,
4064/2,
4065/3,
4066/2,
4067/3,
4068/2,
4069/2,
4070/2,
4071/1,
4072/2,
4073/3,
4074/2,
4075/2,
4076/2,
4077/2,
4078/2,
4079/2,
4080/2,
4081/2,
4082/2,
4083/1,
4084/4,
4085/3,
4086/2,
4087/2,
4088/2,
4089/2,
4090/2,
4091/1,
4092/2,
4093/2,
4094/2,
4095/2,
4096/2,
4097/3,
4098/2,
4099/1,
4100/2,
4101/2,
4102/2,
4103/2,
4104/3,
4105/3,
4106/2,
4107/4,
4108/2,
4109/2,
4110/3,
4111/2,
4112/2,
4113/2,
4114/3,
4115/2,
4116/2,
4117/2,
4118/2,
4119/3,
4120/2,
4121/2,
4122/2,
4123/2,
4124/2,
4125/2,
4126/2,
4127/2,
4128/2,
4129/2,
4130/2,
4131/2,
4132/2,
4133/2,
4134/2,
4135/2,
4136/2,
4137/2,
4138/3,
4139/2,
4140/1,
4141/2,
4142/4,
4143/2,
4144/1,
4145/2,
4146/2,
4147/3,
4148/2,
4149/2,
4150/3,
4151/3,
4152/2,
4153/3,
4154/3,
4155/1,
4156/1,
4157/3,
4158/2,
4159/2,
4160/2,
4161/2,
4162/3,
4163/3,
4164/3,
4165/2,
4166/2,
4167/2,
4168/2,
4169/3,
4170/2,
4171/2,
4172/2,
4173/2,
4174/2,
4175/2,
4176/1,
4177/3,
4178/3,
4179/1,
4180/1,
4181/3,
4182/2,
4183/1,
4184/2,
4185/3,
4186/2,
4187/1,
4188/2,
4189/2,
4190/2,
4191/2,
4192/2,
4193/3,
4194/2,
4195/2,
4196/3,
4197/1,
4198/3,
4199/2,
4200/2,
4201/2,
4202/4,
4203/3,
4204/2,
4205/2,
4206/2,
4207/3,
4208/2,
4209/3,
4210/2,
4211/2,
4212/2,
4213/2,
4214/2,
4215/2,
4216/2,
4217/1,
4218/3,
4219/2,
4220/2,
4221/3,
4222/3,
4223/2,
4224/2,
4225/2,
4226/3,
4227/3,
4228/1,
4229/2,
4230/2,
4231/3,
4232/2,
4233/3,
4234/3,
4235/2,
4236/1,
4237/1,
4238/2,
4239/2,
4240/1,
4241/2,
4242/2,
4243/2,
4244/3,
4245/2,
4246/2,
4247/2,
4248/2,
4249/2,
4250/2,
4251/2,
4252/2,
4253/3,
4254/2,
4255/3,
4256/2,
4257/2,
4258/3,
4259/2,
4260/2,
4261/2,
4262/2,
4263/2,
4264/2,
4265/2,
4266/1,
4267/3,
4268/2,
4269/3,
4270/2,
4271/3,
4272/1,
4273/2,
4274/2,
4275/2,
4276/2,
4277/1,
4278/3,
4279/3,
4280/2,
4281/2,
4282/2,
4283/1,
4284/2,
4285/2,
4286/2,
4287/2,
4288/2,
4289/2,
4290/2,
4291/2,
4292/2,
4293/2,
4294/2,
4295/3,
4296/2,
4297/2,
4298/2,
4299/2,
4300/3,
4301/3,
4302/2,
4303/2,
4304/2,
4305/2,
4306/2,
4307/3,
4308/2,
4309/2,
4310/3,
4311/2,
4312/3,
4313/2,
4314/2,
4315/2,
4316/2,
4317/2,
4318/2,
4319/2,
4320/2,
4321/2,
4322/2,
4323/2,
4324/2,
4325/2,
4326/2,
4327/2,
4328/3,
4329/2,
4330/1,
4331/3,
4332/3,
4333/2,
4334/3,
4335/2,
4336/3,
4337/3,
4338/2,
4339/2,
4340/2,
4341/2,
4342/2,
4343/1,
4344/3,
4345/2,
4346/2,
4347/3,
4348/3,
4349/2,
4350/2,
4351/2,
4352/2,
4353/2,
4354/2,
4355/2,
4356/3,
4357/2,
4358/2,
4359/2,
4360/2,
4361/2,
4362/3,
4363/2,
4364/3,
4365/1,
4366/2,
4367/2,
4368/2,
4369/1,
4370/2,
4371/2,
4372/2,
4373/2,
4374/2,
4375/2,
4376/2,
4377/2,
4378/3,
4379/2,
4380/1,
4381/3,
4382/1,
4383/1,
4384/2,
4385/3,
4386/3,
4387/2,
4388/2,
4389/2,
4390/2,
4391/3,
4392/2,
4393/3,
4394/2,
4395/2,
4396/2,
4397/2,
4398/3,
4399/2,
4400/2,
4401/1,
4402/2,
4403/2,
4404/2,
4405/3,
4406/2,
4407/2,
4408/3,
4409/2,
4410/2,
4411/2,
4412/3,
4413/2,
4414/2,
4415/2,
4416/2,
4417/3,
4418/2,
4419/2,
4420/1,
4421/2,
4422/3,
4423/3,
4424/2,
4425/2,
4426/3,
4427/2,
4428/2,
4429/2,
4430/2,
4431/2,
4432/1,
4433/1,
4434/2,
4435/3,
4436/2,
4437/3,
4438/2,
4439/2,
4440/2,
4441/2,
4442/2,
4443/3,
4444/2,
4445/2,
4446/2,
4447/2,
4448/2,
4449/2,
4450/2,
4451/1,
4452/2,
4453/2,
4454/2,
4455/2,
4456/2,
4457/2,
4458/1,
4459/2,
4460/2,
4461/2,
4462/2,
4463/2,
4464/2,
4465/2,
4466/2,
4467/4,
4468/2,
4469/2,
4470/2,
4471/2,
4472/3,
4473/2,
4474/3,
4475/2,
4476/2,
4477/2,
4478/2,
4479/2,
4480/2,
4481/3,
4482/2,
4483/3,
4484/2,
4485/3,
4486/4,
4487/2,
4488/3,
4489/2,
4490/2,
4491/2,
4492/2,
4493/3,
4494/3,
4495/2,
4496/3,
4497/2,
4498/1,
4499/2,
4500/2,
4501/2,
4502/3,
4503/3,
4504/2,
4505/2,
4506/2,
4507/1,
4508/3,
4509/2,
4510/2,
4511/2,
4512/2,
4513/3,
4514/1,
4515/3,
4516/2,
4517/1,
4518/2,
4519/2,
4520/2,
4521/2,
4522/2,
4523/2,
4524/2,
4525/2,
4526/2,
4527/2,
4528/2,
4529/1,
4530/2,
4531/3,
4532/3,
4533/2,
4534/2,
4535/4,
4536/2,
4537/2,
4538/2,
4539/2,
4540/2,
4541/2,
4542/2,
4543/1,
4544/2,
4545/2,
4546/2,
4547/3,
4548/3,
4549/2,
4550/2,
4551/2,
4552/1,
4553/1,
4554/2,
4555/2,
4556/2,
4557/1,
4558/3,
4559/2,
4560/3,
4561/2,
4562/2,
4563/2,
4564/2,
4565/3,
4566/2,
4567/2,
4568/2,
4569/3,
4570/2,
4571/2,
4572/2,
4573/3,
4574/2,
4575/2,
4576/1,
4577/3,
4578/2,
4579/3,
4580/2,
4581/2,
4582/3,
4583/3,
4584/2,
4585/3,
4586/2,
4587/3,
4588/2,
4589/1,
4590/2,
4591/2,
4592/2,
4593/2,
4594/2,
4595/2,
4596/2,
4597/2,
4598/2,
4599/2,
4600/2,
4601/2,
4602/3,
4603/2,
4604/3,
4605/4,
4606/2,
4607/1,
4608/3,
4609/1,
4610/3,
4611/2,
4612/3,
4613/2,
4614/2,
4615/3,
4616/2,
4617/2,
4618/3,
4619/3,
4620/3,
4621/2,
4622/2,
4623/2,
4624/2,
4625/2,
4626/2,
4627/3,
4628/2,
4629/2,
4630/2,
4631/2,
4632/2,
4633/2,
4634/2,
4635/2,
4636/2,
4637/2,
4638/2,
4639/2,
4640/3,
4641/2,
4642/2,
4643/3,
4644/2,
4645/3,
4646/2,
4647/3,
4648/2,
4649/3,
4650/2,
4651/2,
4652/3,
4653/2,
4654/2,
4655/1,
4656/1,
4657/3,
4658/1,
4659/2,
4660/2,
4661/2,
4662/2,
4663/2,
4664/2,
4665/3,
4666/2,
4667/1,
4668/2,
4669/3,
4670/2,
4671/2,
4672/3,
4673/2,
4674/2,
4675/1,
4676/2,
4677/2,
4678/2,
4679/3,
4680/2,
4681/2,
4682/2,
4683/3,
4684/3,
4685/1,
4686/3,
4687/3,
4688/2,
4689/3,
4690/3,
4691/2,
4692/1,
4693/2,
4694/2,
4695/1,
4696/2,
4697/3,
4698/2,
4699/3,
4700/2,
4701/2,
4702/2,
4703/2,
4704/3,
4705/2,
4706/2,
4707/1,
4708/2,
4709/2,
4710/2,
4711/2,
4712/2,
4713/2,
4714/2,
4715/3,
4716/3,
4717/2,
4718/2,
4719/2,
4720/2,
4721/2,
4722/3,
4723/1,
4724/2,
4725/2,
4726/2,
4727/2,
4728/2,
4729/3,
4730/2,
4731/2,
4732/2,
4733/2,
4734/2,
4735/3,
4736/3,
4737/2,
4738/2,
4739/1,
4740/2,
4741/2,
4742/3,
4743/2,
4744/2,
4745/2,
4746/2,
4747/2,
4748/2,
4749/2,
4750/2,
4751/2,
4752/3,
4753/2,
4754/2,
4755/2,
4756/2,
4757/2,
4758/2,
4759/2,
4760/2,
4761/3,
4762/3,
4763/2,
4764/2,
4765/2,
4766/2,
4767/2,
4768/3,
4769/2,
4770/2,
4771/1,
4772/2,
4773/2,
4774/2,
4775/2,
4776/2,
4777/3,
4778/3,
4779/3,
4780/2,
4781/3,
4782/3,
4783/2,
4784/3,
4785/2,
4786/3,
4787/3,
4788/2,
4789/2,
4790/2,
4791/2,
4792/2,
4793/3,
4794/3,
4795/3,
4796/3,
4797/2,
4798/3,
4799/2,
4800/2,
4801/2,
4802/3,
4803/2,
4804/2,
4805/2,
4806/2,
4807/2,
4808/2,
4809/2,
4810/2,
4811/3,
4812/2,
4813/2,
4814/2,
4815/2,
4816/2,
4817/2,
4818/2,
4819/4,
4820/2,
4821/3,
4822/2,
4823/2,
4824/2,
4825/2,
4826/3,
4827/1,
4828/2,
4829/2,
4830/3,
4831/2,
4832/2,
4833/2,
4834/2,
4835/2,
4836/2,
4837/2,
4838/2,
4839/2,
4840/2,
4841/3,
4842/2,
4843/2,
4844/2,
4845/2,
4846/3,
4847/2,
4848/2,
4849/2,
4850/2,
4851/3,
4852/2,
4853/3,
4854/2,
4855/2,
4856/2,
4857/2,
4858/3,
4859/2,
4860/2,
4861/2,
4862/2,
4863/2,
4864/2,
4865/2,
4866/3,
4867/2,
4868/2,
4869/3,
4870/3,
4871/2,
4872/2,
4873/2,
4874/2,
4875/2,
4876/2,
4877/2,
4878/2,
4879/2,
4880/3,
4881/2,
4882/3,
4883/2,
4884/2,
4885/3,
4886/2,
4887/3,
4888/2,
4889/2,
4890/2,
4891/2,
4892/2,
4893/3,
4894/2,
4895/2,
4896/2,
4897/2,
4898/2,
4899/2,
4900/2,
4901/2,
4902/2,
4903/2,
4904/2,
4905/2,
4906/2,
4907/3,
4908/3,
4909/2,
4910/3,
4911/2,
4912/3,
4913/3,
4914/2,
4915/1,
4916/2,
4917/2,
4918/1,
4919/3,
4920/3,
4921/2,
4922/2,
4923/2,
4924/3,
4925/2,
4926/2,
4927/2,
4928/2,
4929/2,
4930/2,
4931/3,
4932/2,
4933/2,
4934/2,
4935/2,
4936/3,
4937/2,
4938/3,
4939/2,
4940/2,
4941/2,
4942/2,
4943/2,
4944/2,
4945/3,
4946/2,
4947/2,
4948/2,
4949/3,
4950/2,
4951/2,
4952/2,
4953/2,
4954/3,
4955/2,
4956/3,
4957/3,
4958/2,
4959/2,
4960/2,
4961/2,
4962/2,
4963/3,
4964/2,
4965/2,
4966/3,
4967/2,
4968/2,
4969/2,
4970/2,
4971/2,
4972/2,
4973/2,
4974/2,
4975/2,
4976/2,
4977/2,
4978/2,
4979/2,
4980/2,
4981/2,
4982/2,
4983/3,
4984/2,
4985/3,
4986/2,
4987/2,
4988/2,
4989/1,
4990/2,
4991/2,
4992/2,
4993/2,
4994/3,
4995/2,
4996/2,
4997/2,
4998/3,
4999/3,
5000/3,
5001/2,
5002/3,
5003/2,
5004/2,
5005/2,
5006/2,
5007/2,
5008/2,
5009/1,
5010/3,
5011/2,
5012/2,
5013/2,
5014/2,
5015/2,
5016/3,
5017/2,
5018/2,
5019/2,
5020/2,
5021/1,
5022/2,
5023/2,
5024/2,
5025/2,
5026/3,
5027/3,
5028/2,
5029/3,
5030/2,
5031/2,
5032/3,
5033/2,
5034/3,
5035/2,
5036/2,
5037/3,
5038/2,
5039/3,
5040/2,
5041/2,
5042/2,
5043/2,
5044/3,
5045/1,
5046/3,
5047/2,
5048/2,
5049/2,
5050/2,
5051/2,
5052/3,
5053/2,
5054/2,
5055/2,
5056/2,
5057/2,
5058/3,
5059/2,
5060/2,
5061/2,
5062/2,
5063/2,
5064/2,
5065/2,
5066/3,
5067/2,
5068/2,
5069/2,
5070/2,
5071/2,
5072/3,
5073/2,
5074/2,
5075/3,
5076/3,
5077/3,
5078/2,
5079/3,
5080/3,
5081/2,
5082/2,
5083/2,
5084/3,
5085/2,
5086/3,
5087/2,
5088/2,
5089/3,
5090/2,
5091/2,
5092/2,
5093/2,
5094/2,
5095/3,
5096/2,
5097/3,
5098/1,
5099/2,
5100/3,
5101/3,
5102/2,
5103/2,
5104/3,
5105/2,
5106/4,
5107/2,
5108/2,
5109/2,
5110/1,
5111/2,
5112/2,
5113/2,
5114/3,
5115/3,
5116/3,
5117/2,
5118/2,
5119/2,
5120/2,
5121/3,
5122/2,
5123/3,
5124/2,
5125/3,
5126/1,
5127/3,
5128/3,
5129/2,
5130/3,
5131/2,
5132/2,
5133/3,
5134/2,
5135/1,
5136/2,
5137/2,
5138/2,
5139/2,
5140/2,
5141/2,
5142/3,
5143/2,
5144/2,
5145/1,
5146/2,
5147/3,
5148/2,
5149/3,
5150/2,
5151/2,
5152/2,
5153/2,
5154/2,
5155/3,
5156/2,
5157/2,
5158/3,
5159/1,
5160/2,
5161/2,
5162/2,
5163/2,
5164/3,
5165/2,
5166/2,
5167/2,
5168/2,
5169/3,
5170/2,
5171/3,
5172/2,
5173/2,
5174/2,
5175/1,
5176/1,
5177/2,
5178/3,
5179/2,
5180/2,
5181/2,
5182/2,
5183/3,
5184/2,
5185/2,
5186/2,
5187/2,
5188/2,
5189/2,
5190/1,
5191/2,
5192/2,
5193/1,
5194/2,
5195/3,
5196/2,
5197/3,
5198/2,
5199/2,
5200/2,
5201/3,
5202/2,
5203/2,
5204/2,
5205/2,
5206/2,
5207/2,
5208/2,
5209/3,
5210/2,
5211/2,
5212/2,
5213/2,
5214/1,
5215/3,
5216/1,
5217/3,
5218/2,
5219/3,
5220/2,
5221/3,
5222/2,
5223/2,
5224/2,
5225/2,
5226/3,
5227/2,
5228/2,
5229/2,
5230/2,
5231/2,
5232/2,
5233/3,
5234/1,
5235/2,
5236/3,
5237/2,
5238/2,
5239/2,
5240/2,
5241/2,
5242/3,
5243/3,
5244/2,
5245/3,
5246/2,
5247/2,
5248/1,
5249/3,
5250/3,
5251/2,
5252/2,
5253/3,
5254/2,
5255/2,
5256/2,
5257/3,
5258/2,
5259/2,
5260/2,
5261/2,
5262/3,
5263/2,
5264/2,
5265/3,
5266/3,
5267/2,
5268/2,
5269/3,
5270/2,
5271/2,
5272/1,
5273/2,
5274/2,
5275/2,
5276/2,
5277/2,
5278/2,
5279/2,
5280/3,
5281/2,
5282/2,
5283/2,
5284/2,
5285/2,
5286/2,
5287/3,
5288/2,
5289/2,
5290/3,
5291/2,
5292/2,
5293/2,
5294/2,
5295/2,
5296/2,
5297/2,
5298/3,
5299/2,
5300/2,
5301/2,
5302/2,
5303/2,
5304/1,
5305/2,
5306/3,
5307/2,
5308/3,
5309/2,
5310/2,
5311/2,
5312/2,
5313/2,
5314/2,
5315/2,
5316/4,
5317/3,
5318/2,
5319/2,
5320/3,
5321/3,
5322/4,
5323/2,
5324/2,
5325/2,
5326/3,
5327/2,
5328/2,
5329/2,
5330/3,
5331/2,
5332/3,
5333/2,
5334/2,
5335/2,
5336/2,
5337/1,
5338/2,
5339/1,
5340/2,
5341/3,
5342/3,
5343/1,
5344/2,
5345/2,
5346/1,
5347/2,
5348/2,
5349/2,
5350/1,
5351/2,
5352/2,
5353/3,
5354/2,
5355/3,
5356/3,
5357/2,
5358/2,
5359/2,
5360/2,
5361/2,
5362/2,
5363/3,
5364/3,
5365/2,
5366/1,
5367/2,
5368/2,
5369/1,
5370/1,
5371/3,
5372/3,
5373/2,
5374/2,
5375/2,
5376/2,
5377/2,
5378/2,
5379/2,
5380/3,
5381/2,
5382/2,
5383/2,
5384/2,
5385/1,
5386/3,
5387/2,
5388/2,
5389/3,
5390/2,
5391/2,
5392/2,
5393/2,
5394/1,
5395/3,
5396/2,
5397/1,
5398/2,
5399/2,
5400/2,
5401/2,
5402/2,
5403/2,
5404/3,
5405/2,
5406/4,
5407/2,
5408/2,
5409/3,
5410/1,
5411/3,
5412/2,
5413/3,
5414/3,
5415/3,
5416/2,
5417/3,
5418/3,
5419/2,
5420/1,
5421/2,
5422/3,
5423/2,
5424/3,
5425/2,
5426/2,
5427/2,
5428/3,
5429/2,
5430/2,
5431/2,
5432/2,
5433/2,
5434/3,
5435/2,
5436/3,
5437/2,
5438/2,
5439/2,
5440/2,
5441/2,
5442/2,
5443/2,
5444/3,
5445/2,
5446/3,
5447/2,
5448/2,
5449/3,
5450/1,
5451/2,
5452/2,
5453/2,
5454/2,
5455/2,
5456/2,
5457/3,
5458/2,
5459/2,
5460/3,
5461/2,
5462/2,
5463/3,
5464/2,
5465/2,
5466/3,
5467/1,
5468/2,
5469/3,
5470/3,
5471/3,
5472/2,
5473/2,
5474/2,
5475/4,
5476/1,
5477/2,
5478/2,
5479/2,
5480/3,
5481/2,
5482/3,
5483/2,
5484/2,
5485/2,
5486/1,
5487/3,
5488/2,
5489/2,
5490/2,
5491/2,
5492/3,
5493/2,
5494/1,
5495/3,
5496/2,
5497/2,
5498/3,
5499/2,
5500/2,
5501/2,
5502/2,
5503/2,
5504/1,
5505/3,
5506/2,
5507/2,
5508/3,
5509/1,
5510/2,
5511/2,
5512/2,
5513/2,
5514/3,
5515/2,
5516/3,
5517/2,
5518/2,
5519/2,
5520/2,
5521/2,
5522/3,
5523/2,
5524/2,
5525/2,
5526/3,
5527/2,
5528/3,
5529/2,
5530/2,
5531/2,
5532/1,
5533/2,
5534/3,
5535/2,
5536/2,
5537/1,
5538/3,
5539/1,
5540/1,
5541/2,
5542/2,
5543/3,
5544/2,
5545/2,
5546/2,
5547/3,
5548/2,
5549/2,
5550/3,
5551/2,
5552/3,
5553/2,
5554/2,
5555/3,
5556/2,
5557/2,
5558/2,
5559/3,
5560/2,
5561/2,
5562/2,
5563/2,
5564/2,
5565/1,
5566/2,
5567/2,
5568/2,
5569/1,
5570/3,
5571/2,
5572/3,
5573/2,
5574/2,
5575/2,
5576/3,
5577/2,
5578/3,
5579/2,
5580/2,
5581/2,
5582/2,
5583/2,
5584/3,
5585/2,
5586/2,
5587/2,
5588/2,
5589/3,
5590/2,
5591/2,
5592/3,
5593/2,
5594/2,
5595/2,
5596/2,
5597/2,
5598/2,
5599/2,
5600/3,
5601/2,
5602/2,
5603/2,
5604/3,
5605/3,
5606/2,
5607/3,
5608/3,
5609/3,
5610/2,
5611/2,
5612/2,
5613/2,
5614/3,
5615/2,
5616/2,
5617/2,
5618/3,
5619/2,
5620/2,
5621/2,
5622/2,
5623/3,
5624/3,
5625/2,
5626/2,
5627/3,
5628/3,
5629/3,
5630/2,
5631/2,
5632/2,
5633/2,
5634/3,
5635/3,
5636/2,
5637/1,
5638/3,
5639/1,
5640/2,
5641/2,
5642/2,
5643/2,
5644/2,
5645/3,
5646/2,
5647/2,
5648/2,
5649/2,
5650/2,
5651/2,
5652/1,
5653/2,
5654/2,
5655/2,
5656/2,
5657/3,
5658/2,
5659/3,
5660/3,
5661/3,
5662/2,
5663/2,
5664/2,
5665/2,
5666/2,
5667/2,
5668/2,
5669/3,
5670/1,
5671/2,
5672/2,
5673/2,
5674/3,
5675/2,
5676/2,
5677/2,
5678/2,
5679/2,
5680/2,
5681/2,
5682/1,
5683/2,
5684/2,
5685/2,
5686/3,
5687/3,
5688/2,
5689/2,
5690/2,
5691/2,
5692/2,
5693/2,
5694/2,
5695/2,
5696/2,
5697/2,
5698/2,
5699/2,
5700/2,
5701/2,
5702/2,
5703/2,
5704/2,
5705/2,
5706/2,
5707/2,
5708/2,
5709/2,
5710/3,
5711/2,
5712/3,
5713/3,
5714/1,
5715/3,
5716/2,
5717/2,
5718/2,
5719/3,
5720/2,
5721/2,
5722/2,
5723/2,
5724/3,
5725/1,
5726/2,
5727/2,
5728/2,
5729/3,
5730/2,
5731/3,
5732/2,
5733/2,
5734/2,
5735/2,
5736/2,
5737/2,
5738/2,
5739/3,
5740/2,
5741/2,
5742/2,
5743/2,
5744/3,
5745/3,
5746/2,
5747/2,
5748/2,
5749/2,
5750/3,
5751/2,
5752/2,
5753/2,
5754/2,
5755/2,
5756/3,
5757/3,
5758/3,
5759/2,
5760/3,
5761/3,
5762/2,
5763/3,
5764/2,
5765/2,
5766/2,
5767/2,
5768/3,
5769/2,
5770/2,
5771/2,
5772/2,
5773/2,
5774/2,
5775/2,
5776/3,
5777/2,
5778/3,
5779/2,
5780/2,
5781/1,
5782/2,
5783/2,
5784/2,
5785/2,
5786/1,
5787/3,
5788/2,
5789/2,
5790/2,
5791/2,
5792/3,
5793/3,
5794/2,
5795/2,
5796/2,
5797/1,
5798/2,
5799/2,
5800/1,
5801/2,
5802/2,
5803/2,
5804/3,
5805/2,
5806/2,
5807/3,
5808/3,
5809/2,
5810/1,
5811/2,
5812/3,
5813/2,
5814/2,
5815/3,
5816/2,
5817/2,
5818/2,
5819/2,
5820/2,
5821/3,
5822/2,
5823/2,
5824/2,
5825/2,
5826/2,
5827/3,
5828/2,
5829/2,
5830/3,
5831/1,
5832/2,
5833/2,
5834/2,
5835/1,
5836/2,
5837/2,
5838/2,
5839/3,
5840/2,
5841/2,
5842/1,
5843/2,
5844/2,
5845/2,
5846/2,
5847/1,
5848/3,
5849/4,
5850/3,
5851/3,
5852/2,
5853/3,
5854/2,
5855/2,
5856/2,
5857/2,
5858/2,
5859/2,
5860/2,
5861/3,
5862/2,
5863/2,
5864/2,
5865/2,
5866/2,
5867/3,
5868/3,
5869/3,
5870/2,
5871/3,
5872/3,
5873/2,
5874/2,
5875/2,
5876/2,
5877/2,
5878/3,
5879/2,
5880/2,
5881/2,
5882/2,
5883/2,
5884/2,
5885/2,
5886/2,
5887/3,
5888/3,
5889/2,
5890/2,
5891/2,
5892/3,
5893/2,
5894/3,
5895/2,
5896/2,
5897/1,
5898/2,
5899/2,
5900/2,
5901/3,
5902/2,
5903/2,
5904/2,
5905/2,
5906/2,
5907/2,
5908/2,
5909/3,
5910/2,
5911/3,
5912/3,
5913/2,
5914/2,
5915/2,
5916/2,
5917/2,
5918/2,
5919/2,
5920/3,
5921/2,
5922/3,
5923/3,
5924/3,
5925/3,
5926/2,
5927/2,
5928/3,
5929/2,
5930/1,
5931/2,
5932/3,
5933/2,
5934/2,
5935/3,
5936/2,
5937/2,
5938/2,
5939/2,
5940/1,
5941/2,
5942/3,
5943/2,
5944/2,
5945/2,
5946/2,
5947/2,
5948/2,
5949/2,
5950/2,
5951/3,
5952/1,
5953/2,
5954/3,
5955/2,
5956/2,
5957/2,
5958/2,
5959/2,
5960/2,
5961/3,
5962/2,
5963/2,
5964/2,
5965/3,
5966/2,
5967/2,
5968/3,
5969/2,
5970/2,
5971/3,
5972/2,
5973/2,
5974/2,
5975/2,
5976/2,
5977/2,
5978/3,
5979/2,
5980/1,
5981/2,
5982/2,
5983/3,
5984/1,
5985/2,
5986/2,
5987/2,
5988/2,
5989/2,
5990/2,
5991/2,
5992/2,
5993/1,
5994/3,
5995/2,
5996/2,
5997/2,
5998/1,
5999/3,
6000/2,
6001/3,
6002/2,
6003/2,
6004/2,
6005/2,
6006/1,
6007/2,
6008/3,
6009/2,
6010/3,
6011/3,
6012/2,
6013/2,
6014/2,
6015/2,
6016/2,
6017/2,
6018/2,
6019/2,
6020/1,
6021/2,
6022/3,
6023/2,
6024/2,
6025/2,
6026/2,
6027/3,
6028/2,
6029/3,
6030/3,
6031/2,
6032/2,
6033/2,
6034/1,
6035/2,
6036/2,
6037/3,
6038/2,
6039/3,
6040/3,
6041/2,
6042/2,
6043/2,
6044/3,
6045/2,
6046/2,
6047/2,
6048/2,
6049/2,
6050/2,
6051/3,
6052/2,
6053/2,
6054/3,
6055/2,
6056/2,
6057/2,
6058/2,
6059/2,
6060/2,
6061/2,
6062/3,
6063/3,
6064/2,
6065/1,
6066/2,
6067/2,
6068/1,
6069/2,
6070/2,
6071/2,
6072/2,
6073/2,
6074/2,
6075/2,
6076/2,
6077/3,
6078/2,
6079/4,
6080/2,
6081/2,
6082/2,
6083/2,
6084/2,
6085/1,
6086/2,
6087/2,
6088/3,
6089/3,
6090/2,
6091/2,
6092/2,
6093/2,
6094/2,
6095/3,
6096/2,
6097/2,
6098/3,
6099/2,
6100/3,
6101/3,
6102/3,
6103/1,
6104/2,
6105/3,
6106/2,
6107/1,
6108/2,
6109/2,
6110/3,
6111/2,
6112/2,
6113/2,
6114/3,
6115/2,
6116/2,
6117/2,
6118/2,
6119/2,
6120/3,
6121/2,
6122/2,
6123/2,
6124/2,
6125/3,
6126/2,
6127/2,
6128/2,
6129/2,
6130/3,
6131/2,
6132/3,
6133/2,
6134/2,
6135/1,
6136/2,
6137/2,
6138/2,
6139/2,
6140/2,
6141/2,
6142/3,
6143/2,
6144/2,
6145/2,
6146/2,
6147/2,
6148/2,
6149/2,
6150/3,
6151/3,
6152/3,
6153/2,
6154/2,
6155/2,
6156/2,
6157/2,
6158/2,
6159/2,
6160/3,
6161/2,
6162/3,
6163/2,
6164/2,
6165/2,
6166/2,
6167/3,
6168/2,
6169/2,
6170/3,
6171/2,
6172/1,
6173/2,
6174/2,
6175/2,
6176/3,
6177/2,
6178/2,
6179/3,
6180/2,
6181/2,
6182/3,
6183/2,
6184/2,
6185/2,
6186/2,
6187/3,
6188/2,
6189/2,
6190/4,
6191/2,
6192/2,
6193/2,
6194/2,
6195/3,
6196/2,
6197/2,
6198/2,
6199/1,
6200/1,
6201/2,
6202/2,
6203/2,
6204/2,
6205/3,
6206/2,
6207/2,
6208/2,
6209/2,
6210/2,
6211/2,
6212/2,
6213/2,
6214/2,
6215/1,
6216/3,
6217/2,
6218/3,
6219/2,
6220/2,
6221/2,
6222/1,
6223/2,
6224/3,
6225/1,
6226/2,
6227/2,
6228/2,
6229/2,
6230/2,
6231/2,
6232/3,
6233/2,
6234/2,
6235/2,
6236/2,
6237/2,
6238/2,
6239/3,
6240/3,
6241/3,
6242/2,
6243/2,
6244/2,
6245/3,
6246/2,
6247/2,
6248/2,
6249/2,
6250/2,
6251/2,
6252/3,
6253/2,
6254/3,
6255/2,
6256/1,
6257/2,
6258/2,
6259/3,
6260/2,
6261/3,
6262/2,
6263/3,
6264/2,
6265/3,
6266/3,
6267/2,
6268/3,
6269/3,
6270/3,
6271/2,
6272/3,
6273/2,
6274/2,
6275/3,
6276/1,
6277/2,
6278/2,
6279/2,
6280/2,
6281/3,
6282/2,
6283/2,
6284/3,
6285/2,
6286/2,
6287/2,
6288/2,
6289/2,
6290/2,
6291/2,
6292/2,
6293/3,
6294/3,
6295/3,
6296/2,
6297/2,
6298/3,
6299/2,
6300/2,
6301/2,
6302/2,
6303/2,
6304/2,
6305/2,
6306/2,
6307/2,
6308/1,
6309/2,
6310/3,
6311/2,
6312/2,
6313/2,
6314/3,
6315/3,
6316/3,
6317/2,
6318/3,
6319/2,
6320/2,
6321/2,
6322/2,
6323/2,
6324/2,
6325/2,
6326/3,
6327/4,
6328/2,
6329/2,
6330/2,
6331/2,
6332/3,
6333/2,
6334/1,
6335/2,
6336/2,
6337/3,
6338/2,
6339/3,
6340/2,
6341/2,
6342/3,
6343/1,
6344/2,
6345/3,
6346/2,
6347/2,
6348/2,
6349/2,
6350/3,
6351/2,
6352/2,
6353/3,
6354/2,
6355/2,
6356/2,
6357/2,
6358/2,
6359/2,
6360/2,
6361/3,
6362/2,
6363/2,
6364/2,
6365/3,
6366/3,
6367/2,
6368/2,
6369/2,
6370/2,
6371/2,
6372/3,
6373/3,
6374/2,
6375/3,
6376/2,
6377/2,
6378/2,
6379/2,
6380/2,
6381/2,
6382/2,
6383/2,
6384/1,
6385/4,
6386/3,
6387/2,
6388/2,
6389/2,
6390/3,
6391/1,
6392/2,
6393/2,
6394/2,
6395/2,
6396/2,
6397/1,
6398/1,
6399/2,
6400/2,
6401/3,
6402/3,
6403/2,
6404/2,
6405/2,
6406/2,
6407/3,
6408/2,
6409/3,
6410/3,
6411/2,
6412/3,
6413/2,
6414/2,
6415/2,
6416/1,
6417/3,
6418/3,
6419/1,
6420/2,
6421/2,
6422/2,
6423/2,
6424/2,
6425/2,
6426/2,
6427/4,
6428/2,
6429/3,
6430/3,
6431/3,
6432/2,
6433/1,
6434/1,
6435/2,
6436/2,
6437/3,
6438/2,
6439/3,
6440/2,
6441/2,
6442/3,
6443/3,
6444/2,
6445/3,
6446/2,
6447/1,
6448/2,
6449/1,
6450/2,
6451/2,
6452/2,
6453/3,
6454/2,
6455/2,
6456/2,
6457/2,
6458/2,
6459/1,
6460/2,
6461/3,
6462/3,
6463/2,
6464/2,
6465/2,
6466/3,
6467/3,
6468/2,
6469/2,
6470/2,
6471/2,
6472/3,
6473/1,
6474/3,
6475/3,
6476/1,
6477/2,
6478/2,
6479/2,
6480/2,
6481/2,
6482/2,
6483/1,
6484/2,
6485/2,
6486/2,
6487/4,
6488/2,
6489/3,
6490/1,
6491/3,
6492/2,
6493/3,
6494/2,
6495/2,
6496/2,
6497/3,
6498/2,
6499/3,
6500/2,
6501/3,
6502/2,
6503/2,
6504/2,
6505/2,
6506/2,
6507/2,
6508/2,
6509/2,
6510/3,
6511/2,
6512/2,
6513/2,
6514/2,
6515/2,
6516/3,
6517/2,
6518/2,
6519/2,
6520/3,
6521/2,
6522/2,
6523/2,
6524/2,
6525/2,
6526/3,
6527/2,
6528/2,
6529/2,
6530/3,
6531/2,
6532/2,
6533/2,
6534/2,
6535/2,
6536/1,
6537/2,
6538/2,
6539/3,
6540/2,
6541/1,
6542/2,
6543/3,
6544/2,
6545/1,
6546/2,
6547/2,
6548/2,
6549/1,
6550/1,
6551/3,
6552/2,
6553/2,
6554/2,
6555/3,
6556/2,
6557/2,
6558/3,
6559/2,
6560/2,
6561/2,
6562/3,
6563/2,
6564/2,
6565/2,
6566/2,
6567/2,
6568/1,
6569/2,
6570/2,
6571/2,
6572/2,
6573/1,
6574/3,
6575/2,
6576/2,
6577/2,
6578/2,
6579/2,
6580/2,
6581/2,
6582/2,
6583/2,
6584/3,
6585/3,
6586/2,
6587/2,
6588/2,
6589/1,
6590/2,
6591/3,
6592/2,
6593/3,
6594/2,
6595/3,
6596/2,
6597/2,
6598/2,
6599/2,
6600/2,
6601/2,
6602/2,
6603/3,
6604/2,
6605/2,
6606/3,
6607/3,
6608/2,
6609/2,
6610/2,
6611/2,
6612/2,
6613/3,
6614/2,
6615/2,
6616/2,
6617/1,
6618/2,
6619/2,
6620/3,
6621/3,
6622/2,
6623/2,
6624/2,
6625/2,
6626/2,
6627/1,
6628/2,
6629/1,
6630/3,
6631/2,
6632/2,
6633/2,
6634/2,
6635/3,
6636/2,
6637/2,
6638/3,
6639/2,
6640/2,
6641/2,
6642/2,
6643/1,
6644/2,
6645/2,
6646/2,
6647/2,
6648/3,
6649/2,
6650/2,
6651/2,
6652/2,
6653/3,
6654/2,
6655/1,
6656/3,
6657/1,
6658/2,
6659/2,
6660/2,
6661/3,
6662/2,
6663/2,
6664/2,
6665/2,
6666/2,
6667/2,
6668/2,
6669/3,
6670/2,
6671/3,
6672/3,
6673/2,
6674/2,
6675/2,
6676/2,
6677/2,
6678/2,
6679/1,
6680/3,
6681/2,
6682/2,
6683/2,
6684/2,
6685/2,
6686/2,
6687/2,
6688/2,
6689/2,
6690/2,
6691/2,
6692/2,
6693/2,
6694/3,
6695/3,
6696/2,
6697/3,
6698/2,
6699/2,
6700/2,
6701/2,
6702/2,
6703/2,
6704/1,
6705/2,
6706/2,
6707/1,
6708/3,
6709/3,
6710/2,
6711/3,
6712/1,
6713/2,
6714/3,
6715/1,
6716/3,
6717/3,
6718/2,
6719/3,
6720/2,
6721/2,
6722/1,
6723/3,
6724/3,
6725/2,
6726/2,
6727/1,
6728/2,
6729/2,
6730/2,
6731/2,
6732/2,
6733/2,
6734/2,
6735/3,
6736/2,
6737/2,
6738/2,
6739/2,
6740/3,
6741/2,
6742/2,
6743/3,
6744/4,
6745/2,
6746/2,
6747/2,
6748/3,
6749/3,
6750/1,
6751/2,
6752/2,
6753/2,
6754/2,
6755/2,
6756/2,
6757/2,
6758/1,
6759/2,
6760/2,
6761/2,
6762/3,
6763/2,
6764/2,
6765/2,
6766/2,
6767/2,
6768/3,
6769/2,
6770/2,
6771/3,
6772/1,
6773/2,
6774/2,
6775/2,
6776/2,
6777/2,
6778/2,
6779/3,
6780/2,
6781/2,
6782/2,
6783/2,
6784/2,
6785/1,
6786/2,
6787/3,
6788/2,
6789/2,
6790/3,
6791/3,
6792/2,
6793/3,
6794/3,
6795/1,
6796/2,
6797/2,
6798/2,
6799/3,
6800/3,
6801/2,
6802/2,
6803/3,
6804/2,
6805/2,
6806/2,
6807/2,
6808/3,
6809/1,
6810/2,
6811/1,
6812/2,
6813/3,
6814/2,
6815/2,
6816/2,
6817/2,
6818/2,
6819/2,
6820/1,
6821/2,
6822/2,
6823/2,
6824/2,
6825/2,
6826/3,
6827/2,
6828/2,
6829/2,
6830/2,
6831/3,
6832/1,
6833/2,
6834/2,
6835/3,
6836/3,
6837/2,
6838/3,
6839/3,
6840/2,
6841/2,
6842/2,
6843/3,
6844/2,
6845/1,
6846/1,
6847/3,
6848/2,
6849/2,
6850/2,
6851/2,
6852/1,
6853/3,
6854/2,
6855/2,
6856/1,
6857/2,
6858/2,
6859/2,
6860/2,
6861/2,
6862/2,
6863/2,
6864/2,
6865/2,
6866/3,
6867/2,
6868/2,
6869/2,
6870/1,
6871/2,
6872/2,
6873/2,
6874/2,
6875/2,
6876/2,
6877/2,
6878/2,
6879/1,
6880/2,
6881/3,
6882/2,
6883/2,
6884/3,
6885/3,
6886/2,
6887/2,
6888/2,
6889/2,
6890/2,
6891/3,
6892/3,
6893/3,
6894/2,
6895/1,
6896/2,
6897/2,
6898/2,
6899/3,
6900/1,
6901/2,
6902/1,
6903/3,
6904/2,
6905/2,
6906/2,
6907/3,
6908/3,
6909/3,
6910/2,
6911/2,
6912/2,
6913/2,
6914/2,
6915/3,
6916/2,
6917/2,
6918/3,
6919/1,
6920/2,
6921/2,
6922/2,
6923/2,
6924/2,
6925/2,
6926/2,
6927/2,
6928/3,
6929/2,
6930/2,
6931/3,
6932/3,
6933/2,
6934/2,
6935/2,
6936/2,
6937/2,
6938/2,
6939/2,
6940/2,
6941/3,
6942/2,
6943/1,
6944/3,
6945/2,
6946/2,
6947/2,
6948/3,
6949/2,
6950/1,
6951/1,
6952/3,
6953/2,
6954/3,
6955/2,
6956/2,
6957/2,
6958/2,
6959/3,
6960/1,
6961/3,
6962/2,
6963/1,
6964/2,
6965/2,
6966/3,
6967/2,
6968/2,
6969/3,
6970/3,
6971/2,
6972/2,
6973/3,
6974/2,
6975/2,
6976/2,
6977/3,
6978/1,
6979/2,
6980/2,
6981/3,
6982/2,
6983/2,
6984/2,
6985/2,
6986/2,
6987/1,
6988/2,
6989/2,
6990/2,
6991/2,
6992/2,
6993/2,
6994/2,
6995/2,
6996/3,
6997/2,
6998/2,
6999/2,
7000/3,
7001/3,
7002/3,
7003/2,
7004/2,
7005/3,
7006/3,
7007/2,
7008/2,
7009/2,
7010/2,
7011/2,
7012/2,
7013/2,
7014/2,
7015/2,
7016/2,
7017/2,
7018/2,
7019/2,
7020/4,
7021/3,
7022/2,
7023/3,
7024/2,
7025/2,
7026/2,
7027/3,
7028/2,
7029/2,
7030/2,
7031/2,
7032/1,
7033/3,
7034/3,
7035/3,
7036/2,
7037/3,
7038/3,
7039/3,
7040/3,
7041/2,
7042/2,
7043/2,
7044/2,
7045/2,
7046/2,
7047/1,
7048/2,
7049/2,
7050/2,
7051/2,
7052/3,
7053/2,
7054/2,
7055/2,
7056/2,
7057/1,
7058/3,
7059/2,
7060/2,
7061/2,
7062/2,
7063/2,
7064/3,
7065/2,
7066/2,
7067/3,
7068/2,
7069/3,
7070/3,
7071/2,
7072/2,
7073/2,
7074/2,
7075/2,
7076/2,
7077/2,
7078/2,
7079/2,
7080/2,
7081/2,
7082/2,
7083/2,
7084/2,
7085/2,
7086/2,
7087/2,
7088/2,
7089/2,
7090/2,
7091/1,
7092/2,
7093/4,
7094/2,
7095/3,
7096/3,
7097/3,
7098/2,
7099/2,
7100/2,
7101/2,
7102/2,
7103/2,
7104/2,
7105/3,
7106/2,
7107/2,
7108/2,
7109/2,
7110/2,
7111/3,
7112/2,
7113/2,
7114/2,
7115/3,
7116/2,
7117/2,
7118/2,
7119/3,
7120/2,
7121/2,
7122/3,
7123/2,
7124/2,
7125/2,
7126/2,
7127/3,
7128/3,
7129/2,
7130/2,
7131/2,
7132/2,
7133/2,
7134/2,
7135/2,
7136/2,
7137/2,
7138/2,
7139/2,
7140/2,
7141/3,
7142/3,
7143/3,
7144/2,
7145/2,
7146/1,
7147/2,
7148/2,
7149/2,
7150/1,
7151/3,
7152/3,
7153/1,
7154/2,
7155/2,
7156/3,
7157/2,
7158/2,
7159/2,
7160/2,
7161/2,
7162/3,
7163/2,
7164/2,
7165/2,
7166/2,
7167/2,
7168/2,
7169/2,
7170/2,
7171/2,
7172/2,
7173/3,
7174/1,
7175/2,
7176/2,
7177/2,
7178/2,
7179/2,
7180/3,
7181/2,
7182/2,
7183/2,
7184/2,
7185/2,
7186/2,
7187/2,
7188/2,
7189/2,
7190/2,
7191/2,
7192/2,
7193/2,
7194/2,
7195/2,
7196/2,
7197/2,
7198/2,
7199/2,
7200/3,
7201/2,
7202/2,
7203/3,
7204/2,
7205/2,
7206/2,
7207/2,
7208/3,
7209/2,
7210/3,
7211/2,
7212/1,
7213/2,
7214/1,
7215/2,
7216/2,
7217/2,
7218/2,
7219/2,
7220/2,
7221/2,
7222/1,
7223/2,
7224/3,
7225/3,
7226/3,
7227/2,
7228/2,
7229/2,
7230/2,
7231/2,
7232/1,
7233/3,
7234/2,
7235/2,
7236/2,
7237/2,
7238/2,
7239/3,
7240/2,
7241/2,
7242/2,
7243/3,
7244/2,
7245/2,
7246/3,
7247/3,
7248/3,
7249/2,
7250/2,
7251/2,
7252/2,
7253/3,
7254/2,
7255/2,
7256/2,
7257/2,
7258/2,
7259/2,
7260/2,
7261/1,
7262/2,
7263/2,
7264/3,
7265/2,
7266/2,
7267/2,
7268/2,
7269/2,
7270/2,
7271/2,
7272/1,
7273/2,
7274/2,
7275/2,
7276/1,
7277/2,
7278/2,
7279/2,
7280/2,
7281/3,
7282/3,
7283/4,
7284/2,
7285/2,
7286/2,
7287/2,
7288/2,
7289/2,
7290/2,
7291/2,
7292/3,
7293/2,
7294/4,
7295/2,
7296/2,
7297/3,
7298/2,
7299/2,
7300/2,
7301/2,
7302/2,
7303/2,
7304/2,
7305/2,
7306/2,
7307/3,
7308/2,
7309/2,
7310/3,
7311/2,
7312/1,
7313/3,
7314/2,
7315/1,
7316/3,
7317/2,
7318/1,
7319/2,
7320/2,
7321/2,
7322/3,
7323/2,
7324/2,
7325/2,
7326/1,
7327/2,
7328/3,
7329/2,
7330/2,
7331/2,
7332/2,
7333/2,
7334/2,
7335/2,
7336/3,
7337/3,
7338/2,
7339/2,
7340/3,
7341/2,
7342/2,
7343/2,
7344/2,
7345/2,
7346/2,
7347/2,
7348/2,
7349/2,
7350/3,
7351/2,
7352/3,
7353/2,
7354/2,
7355/2,
7356/3,
7357/3,
7358/2,
7359/2,
7360/2,
7361/2,
7362/2,
7363/2,
7364/3,
7365/2,
7366/3,
7367/2,
7368/2,
7369/2,
7370/2,
7371/2,
7372/2,
7373/2,
7374/2,
7375/2,
7376/2,
7377/2,
7378/3,
7379/3,
7380/1,
7381/2,
7382/2,
7383/2,
7384/3,
7385/2,
7386/2,
7387/2,
7388/1,
7389/1,
7390/2,
7391/2,
7392/2,
7393/2,
7394/2,
7395/2,
7396/2,
7397/2,
7398/3,
7399/2,
7400/2,
7401/2,
7402/3,
7403/3,
7404/2,
7405/2,
7406/2,
7407/3,
7408/2,
7409/2,
7410/1,
7411/2,
7412/2,
7413/2,
7414/2,
7415/3,
7416/3,
7417/2,
7418/3,
7419/2,
7420/3,
7421/2,
7422/2,
7423/2,
7424/3,
7425/2,
7426/3,
7427/2,
7428/2,
7429/2,
7430/3,
7431/2,
7432/2,
7433/2,
7434/2,
7435/3,
7436/2,
7437/2,
7438/2,
7439/3,
7440/2,
7441/2,
7442/3,
7443/2,
7444/2,
7445/2,
7446/2,
7447/2,
7448/2,
7449/2,
7450/2,
7451/2,
7452/2,
7453/2,
7454/2,
7455/2,
7456/2,
7457/2,
7458/2,
7459/2,
7460/2,
7461/2,
7462/2,
7463/2,
7464/2,
7465/2,
7466/2,
7467/2,
7468/2,
7469/2,
7470/2,
7471/2,
7472/3,
7473/1,
7474/2,
7475/3,
7476/3,
7477/2,
7478/2,
7479/2,
7480/3,
7481/1,
7482/2,
7483/4,
7484/3,
7485/2,
7486/2,
7487/2,
7488/3,
7489/3,
7490/2,
7491/2,
7492/3,
7493/2,
7494/3,
7495/2,
7496/2,
7497/2,
7498/2,
7499/3,
7500/2,
7501/2,
7502/2,
7503/2,
7504/2,
7505/2,
7506/2,
7507/2,
7508/2,
7509/2,
7510/3,
7511/2,
7512/4,
7513/2,
7514/2,
7515/2,
7516/2,
7517/2,
7518/2,
7519/2,
7520/3,
7521/2,
7522/3,
7523/2,
7524/3,
7525/2,
7526/3,
7527/2,
7528/3,
7529/2,
7530/2,
7531/2,
7532/3,
7533/1,
7534/1,
7535/1,
7536/3,
7537/2,
7538/2,
7539/2,
7540/3,
7541/1,
7542/1,
7543/3,
7544/3,
7545/2,
7546/2,
7547/2,
7548/2,
7549/2,
7550/1,
7551/3,
7552/2,
7553/2,
7554/2,
7555/3,
7556/2,
7557/3,
7558/2,
7559/2,
7560/2,
7561/3,
7562/2,
7563/2,
7564/2,
7565/2,
7566/2,
7567/2,
7568/2,
7569/1,
7570/2,
7571/3,
7572/4,
7573/3,
7574/3,
7575/3,
7576/2,
7577/1,
7578/2,
7579/2,
7580/1,
7581/3,
7582/2,
7583/2,
7584/2,
7585/3,
7586/2,
7587/3,
7588/2,
7589/2,
7590/1,
7591/2,
7592/2,
7593/2,
7594/2,
7595/2,
7596/2,
7597/3,
7598/2,
7599/3,
7600/1,
7601/3,
7602/2,
7603/3,
7604/3,
7605/2,
7606/2,
7607/2,
7608/3,
7609/2,
7610/2,
7611/2,
7612/3,
7613/2,
7614/2,
7615/2,
7616/2,
7617/2,
7618/2,
7619/2,
7620/2,
7621/2,
7622/1,
7623/1,
7624/2,
7625/2,
7626/3,
7627/2,
7628/3,
7629/2,
7630/2,
7631/2,
7632/2,
7633/2,
7634/2,
7635/2,
7636/1,
7637/3,
7638/4,
7639/2,
7640/3,
7641/2,
7642/2,
7643/2,
7644/2,
7645/3,
7646/2,
7647/3,
7648/3,
7649/3,
7650/2,
7651/3,
7652/2,
7653/2,
7654/3,
7655/3,
7656/3,
7657/2,
7658/3,
7659/3,
7660/2,
7661/2,
7662/2,
7663/2,
7664/2,
7665/1,
7666/2,
7667/2,
7668/2,
7669/2,
7670/2,
7671/2,
7672/2,
7673/4,
7674/2,
7675/2,
7676/2,
7677/2,
7678/2,
7679/2,
7680/2,
7681/4,
7682/2,
7683/2,
7684/2,
7685/2,
7686/2,
7687/2,
7688/2,
7689/3,
7690/2,
7691/3,
7692/2,
7693/2,
7694/3,
7695/3,
7696/2,
7697/3,
7698/3,
7699/2,
7700/2,
7701/1,
7702/2,
7703/1,
7704/3,
7705/1,
7706/2,
7707/3,
7708/3,
7709/3,
7710/2,
7711/2,
7712/3,
7713/2,
7714/2,
7715/2,
7716/3,
7717/2,
7718/2,
7719/2,
7720/3,
7721/2,
7722/2,
7723/3,
7724/2,
7725/3,
7726/2,
7727/3,
7728/2,
7729/2,
7730/3,
7731/1,
7732/1,
7733/2,
7734/2,
7735/2,
7736/1,
7737/1,
7738/2,
7739/2,
7740/3,
7741/3,
7742/2,
7743/2,
7744/3,
7745/3,
7746/3,
7747/3,
7748/1,
7749/2,
7750/2,
7751/2,
7752/3,
7753/2,
7754/2,
7755/2,
7756/2,
7757/2,
7758/2,
7759/2,
7760/2,
7761/3,
7762/2,
7763/3,
7764/2,
7765/1,
7766/2,
7767/2,
7768/3,
7769/2,
7770/1,
7771/3,
7772/2,
7773/2,
7774/2,
7775/2,
7776/3,
7777/2,
7778/3,
7779/4,
7780/2,
7781/3,
7782/2,
7783/2
